A provable two-stage algorithm for penalized hazards regression

From an optimizer's perspective, achieving the global optimum for a general nonconvex problem is often provably NP-hard using the classical worst-case analysis. In the case of Cox's proportional hazards model, by taking its statistical model structures into account, we identify local strong convexity near the global optimum, motivated by which we propose to use two convex programs to optimize the folded-concave penalized Cox's proportional hazards regression. Theoretically, we investigate the statistical and computational tradeoffs of the proposed algorithm and establish the strong oracle property of the resulting estimators. Numerical studies and real data analysis lend further support to our algorithm and theory.

==> simufigs/compare/Rpart/alassoFP.csv <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.600000000000000000e+01
1.900000000000000000e+02
1.890000000000000000e+02
1.870000000000000000e+02
1.890000000000000000e+02
1.890000000000000000e+02
1.890000000000000000e+02
1.870000000000000000e+02


==> simufigs/compare/Rpart/alassoTP.csv <==
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01


==> simufigs/compare/Rpart/alassoerr.csv <==
1.235381948506140137e+00
1.241296760788619835e+00
1.078614780393375217e+00
1.133560992200150164e+00
1.580580392900884945e+01
1.464902556789039956e+01
1.378454635366434999e+01
1.285663855668660105e+01
1.319753260896164981e+01
1.136936203558725111e+01
1.221219516573025032e+01


==> simufigs/compare/Rpart/dimentions.csv <==
20.00
50.00
100.00
200.00
400.00
800.00
1600.00
2000.00
2400.00
2800.00
3200.00

==> simufigs/compare/Rpart/lassoFP.csv <==
4.000000000000000000e+00
1.350000000000000000e+01
2.350000000000000000e+01
4.000000000000000000e+01
6.100000000000000000e+01
8.200000000000000000e+01
1.030000000000000000e+02
1.095000000000000000e+02
1.160000000000000000e+02
1.200000000000000000e+02
1.210000000000000000e+02


==> simufigs/compare/Rpart/lassoTP.csv <==
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01


==> simufigs/compare/Rpart/lassoerr.csv <==
7.509471177417024190e-01
8.402646181691514338e-01
9.014033570418215069e-01
9.790806984654474299e-01
1.021237572405230054e+00
1.157812465443030181e+00
1.313895540490539915e+00
1.312693342756404924e+00
1.399004636091925047e+00
1.414957593182964768e+00
1.423303219113690066e+00


==> simufigs/compare/Rpart/mcpFP.csv <==
0.000000000000000000e+00
1.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
3.000000000000000000e+00
3.000000000000000000e+00
3.000000000000000000e+00
3.000000000000000000e+00
3.000000000000000000e+00


==> simufigs/compare/Rpart/mcpTP.csv <==
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
9.500000000000000000e+00
9.000000000000000000e+00


==> simufigs/compare/Rpart/mcperr.csv <==
3.027424057821139769e-01
2.874907884676835002e-01
3.003487407038949453e-01
3.246948397226345207e-01
3.497466261950135102e-01
3.721112778316930658e-01
4.171361314108245066e-01
4.535900934586849509e-01
6.664689141444410936e-01
1.894952863812005006e+00
1.971635546505744907e+00


==> simufigs/compare/Rpart/oracleerr.csv <==
3.024581956888899859e-01
2.667645822529020050e-01
2.813721568882434632e-01
2.856718695469495084e-01
3.085714245822290258e-01
2.886773474274220153e-01
2.967024668892265238e-01
3.112918483916329859e-01
2.868429178000500013e-01
2.971259044869004606e-01
2.959563893116974320e-01


==> simufigs/compare/Rpart/refiterr.csv <==
4.036398381070125385e-01
6.570855756882854060e-01
1.002404016165864942e+00
1.648157339355819984e+00
2.619035764089534979e+00
4.409965412335305146e+00
7.552800185469255467e+00
8.615091564463105200e+00
1.019741996604989964e+01
1.094725731185669915e+01
1.281296477664934841e+01


==> simufigs/compare/Rpart/scadFP.csv <==
1.000000000000000000e+00
3.000000000000000000e+00
5.000000000000000000e+00
6.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+01
1.250000000000000000e+01
1.200000000000000000e+01
1.400000000000000000e+01
1.400000000000000000e+01
1.500000000000000000e+01


==> simufigs/compare/Rpart/scadTP.csv <==
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01


==> simufigs/compare/Rpart/scaderr.csv <==
3.046113481096399678e-01
2.949134932885574822e-01
3.144755584692694450e-01
3.376936001317324965e-01
3.788723776467084470e-01
4.773208635094234875e-01
1.956603335814570244e+00
1.967532644637659978e+00
2.036752343158309664e+00
2.072237473116435247e+00
2.076623545227374912e+00


==> simufigs/compare/ilamm/dimentions.csv <==
20
50
100
200
400
800
1600
2400
3200

==> simufigs/compare/ilamm/eps0002/TMmcp.csv <==
1.206816911697387695e+00,4.186574792861938477e+01,6.863437485694885254e+01,6.063993096351623535e+01,4.865188813209533691e+01,1.053174760341644287e+02,3.548499992132186890e+03,4.702432758092880249e+03,8.501947914123535156e+03
8.485989570617675781e-01,3.462310194969177246e+01,9.474118399620056152e+01,6.982693505287170410e+01,5.552206182479858398e+01,9.224914097785949707e+01,2.737663007974624634e+03,3.715491845846176147e+03,3.078555130958557129e+03
6.494240760803222656e-01,4.007261991500854492e+01,6.349809002876281738e+01,4.580635118484497070e+01,9.558009696006774902e+01,7.172321105003356934e+01,2.177503597974777222e+03,1.589704868793487549e+02,6.689393105030059814e+03
7.356228828430175781e-01,5.164949297904968262e+01,5.666021180152893066e+01,5.594586801528930664e+01,6.077625083923339844e+01,8.768543696403503418e+01,2.409908642053604126e+03,4.130683207035064697e+03,7.937612308025360107e+03
7.612919807434082031e-01,3.738825702667236328e+01,5.453501987457275391e+01,4.609007811546325684e+01,9.025868105888366699e+01,5.829020190238952637e+01,2.124002883911132812e+03,1.471535630226135254e+02,7.926512629985809326e+03
9.095621109008789062e-01,4.544134402275085449e+01,6.603530502319335938e+01,5.389879608154296875e+01,6.455273509025573730e+01,1.047415060997009277e+02,5.443566442012786865e+03,8.048510148048400879e+03,9.605858994007110596e+03
8.692550659179687500e-01,6.013440012931823730e+01,4.146737980842590332e+01,5.191466212272644043e+01,6.636142206192016602e+01,8.612813591957092285e+01,3.677265877008438110e+03,7.385939344167709351e+03,1.222154419612884521e+04
7.464559078216552734e-01,7.427774620056152344e+01,5.486539697647094727e+01,6.193698787689208984e+01,5.201784682273864746e+01,8.535288286209106445e+01,3.728667792081832886e+03,7.026036172866821289e+03,1.632838678884506226e+04
8.327898979187011719e-01,5.947380995750427246e+01,4.518995499610900879e+01,6.979105782508850098e+01,8.026834392547607422e+01,9.740947699546813965e+01,5.465541899919509888e+03,7.860407872915267944e+03,2.136935505151748657e+03
9.414739608764648438e-01,8.557201004028320312e+01,7.072110581398010254e+01,6.251922702789306641e+01,6.532315492630004883e+01,1.021860649585723877e+02,3.421428828001022339e+03,9.724474189043045044e+03,1.513932471299171448e+04
8.714630603790283203e-01,6.525151515007019043e+01,9.330434298515319824e+01,3.849502110481262207e+01,8.919400119781494141e+01,1.014309208393096924e+02,6.333689725875854492e+03,3.446690376996994019e+03,1.356241353797912598e+04
1.023156881332397461e+00,6.394540596008300781e+01,4.355645704269409180e+01,4.447737407684326172e+01,6.732265090942382812e+01,6.789247298240661621e+01,3.152204051971435547e+03,4.963987402915954590e+03,1.005952493095397949e+04
8.149900436401367188e-01,7.300265598297119141e+01,3.124437999725341797e+01,7.637644910812377930e+01,5.188494396209716797e+01,7.921075296401977539e+01,2.648339823961257935e+03,4.441210295200347900e+03,9.288524670839309692e+03
8.686981201171875000e-01,7.998985314369201660e+01,9.635890913009643555e+01,4.590526080131530762e+01,6.716410303115844727e+01,1.396919620037078857e+02,3.070397351026535034e+03,2.715657371997833252e+03,9.983265280008316040e+03
9.793159961700439453e-01,6.070666885375976562e+01,8.741772699356079102e+01,5.161298990249633789e+01,7.019111514091491699e+01,8.491431713104248047e+01,3.894440492153167725e+03,1.115705330109596252e+04,1.009604394793510437e+04
8.515930175781250000e-01,6.364696383476257324e+01,6.812697911262512207e+01,4.962096500396728516e+01,8.287847304344177246e+01,1.308621428012847900e+02,4.979635205030441284e+03,1.076324247288703918e+04,1.738148242497444153e+04
9.565880298614501953e-01,5.602936506271362305e+01,5.585043096542358398e+01,8.219852399826049805e+01,6.690445995330810547e+01,1.021618440151214600e+02,7.161312269926071167e+03,1.070983310294151306e+04,1.809623068499565125e+04
7.813341617584228516e-01,5.199671196937561035e+01,3.465214920043945312e+01,8.077483987808227539e+01,5.855831813812255859e+01,1.299152519702911377e+02,6.999386320114135742e+03,1.218418813204765320e+04,1.604975755214691162e+04
8.519201278686523438e-01,5.933061289787292480e+01,7.018106603622436523e+01,6.886172604560852051e+01,5.954269409179687500e+01,7.359280610084533691e+01,1.537727370023727417e+03,3.904696798086166382e+03,7.427087365150451660e+03
7.814791202545166016e-01,3.537027597427368164e+01,6.651189017295837402e+01,4.417468500137329102e+01,6.226241087913513184e+01,1.260420720577239990e+02,2.173861503124237061e+03,3.049357410192489624e+03,5.469452992916107178e+03
7.973351478576660156e-01,5.156146097183227539e+01,6.067826581001281738e+01,6.825173282623291016e+01,6.240011620521545410e+01,7.776394200325012207e+01,2.006371329784393311e+03,3.846245715856552124e+03,7.960605956077575684e+03
6.720631122589111328e-01,5.007877397537231445e+01,8.737770080566406250e+01,5.243734002113342285e+01,7.455975103378295898e+01,9.023084902763366699e+01,1.796950236082077026e+03,3.103472411870956421e+03,8.342010725975036621e+03
8.860809803009033203e-01,6.958203792572021484e+01,4.521249294281005859e+01,6.283889007568359375e+01,7.865061402320861816e+01,1.051239228248596191e+02,3.192575679063796997e+03,5.632085731029510498e+03,1.047094799208641052e+04
7.571380138397216797e-01,8.094709897041320801e+01,5.703800821304321289e+01,4.353346991539001465e+01,7.153624200820922852e+01,1.274498069286346436e+02,1.563571820020675659e+03,3.976349077939987183e+03,7.683459086894989014e+03
6.045489311218261719e-01,5.843668985366821289e+01,6.717619681358337402e+01,3.875910401344299316e+01,9.179738116264343262e+01,7.475433397293090820e+01,3.608652805089950562e+03,2.117107110023498535e+02,9.029395290136337280e+03
9.282310009002685547e-01,4.230329489707946777e+01,5.837341904640197754e+01,6.463161587715148926e+01,1.137707221508026123e+02,7.931826996803283691e+01,2.885757444143295288e+03,4.648099201917648315e+03,9.311960777997970581e+03
8.191552162170410156e-01,5.915890598297119141e+01,4.762645602226257324e+01,5.056538486480712891e+01,7.874079608917236328e+01,1.248440141677856445e+02,2.832295253992080688e+03,5.775533334970474243e+03,8.965764743089675903e+03
7.502658367156982422e-01,4.592168593406677246e+01,6.823503804206848145e+01,3.698011112213134766e+01,4.820184803009033203e+01,1.019264769554138184e+02,2.033122041225433350e+03,2.912762125015258789e+03,9.709809168100357056e+03
7.960269451141357422e-01,4.019260883331298828e+01,7.891777014732360840e+01,5.257190608978271484e+01,8.053884696960449219e+01,1.357097589969635010e+02,2.265018131017684937e+03,4.078427601099014282e+03,6.920796177864074707e+03
6.948900222778320312e-01,5.397537684440612793e+01,6.831332182884216309e+01,5.806176996231079102e+01,9.310255718231201172e+01,6.302253890037536621e+01,3.506426406860351562e+03,5.022814681053161621e+03,9.427202522039413452e+03
7.475550174713134766e-01,5.919672417640686035e+01,5.598108005523681641e+01,7.625082206726074219e+01,7.825049209594726562e+01,8.051347398757934570e+01,5.131199841976165771e+03,3.645987450122833252e+03,5.077970343112945557e+03
8.186919689178466797e-01,4.804644393920898438e+01,5.960854983329772949e+01,4.200639200210571289e+01,6.330935502052307129e+01,8.949575495719909668e+01,2.251601949930191040e+03,2.242544746160507202e+03,6.770439033031463623e+03
8.031530380249023438e-01,4.476508998870849609e+01,6.108397006988525391e+01,4.306325984001159668e+01,9.665328812599182129e+01,9.173148202896118164e+01,1.015263355016708374e+03,6.079816095113754272e+03,8.316332242012023926e+03
1.279695987701416016e+00,3.478909206390380859e+01,8.243612885475158691e+01,4.406736278533935547e+01,4.925296998023986816e+01,1.008399541378021240e+02,4.924020454883575439e+03,4.702704344034194946e+03,7.473886367082595825e+03
7.618930339813232422e-01,5.727407622337341309e+01,3.948561406135559082e+01,4.402378416061401367e+01,5.994919180870056152e+01,9.134039211273193359e+01,1.002245690822601318e+02,3.776438204050064087e+03,8.682322186946868896e+03
1.079461097717285156e+00,5.064598488807678223e+01,8.858467793464660645e+01,7.024957013130187988e+01,4.587851190567016602e+01,2.719885587692260742e+01,1.423048210859298706e+03,2.708970649003982544e+03,5.789818286180496216e+03
9.619770050048828125e-01,3.797195601463317871e+01,4.516268777847290039e+01,4.880725121498107910e+01,6.589117503166198730e+01,8.259430408477783203e+01,2.198760434150695801e+03,5.295663674116134644e+03,8.106469391107559204e+03
9.741878509521484375e-01,3.975950813293457031e+01,5.616674590110778809e+01,3.868660902976989746e+01,5.228621006011962891e+01,1.037943689823150635e+02,2.246768490076065063e+03,3.568842064857482910e+03,6.866014706850051880e+03
6.271119117736816406e-01,5.153368282318115234e+01,6.565190505981445312e+01,4.363196897506713867e+01,1.271742608547210693e+02,1.280730028152465820e+02,3.808774136066436768e+03,4.896657778978347778e+03,9.176982323884963989e+03
9.025080204010009766e-01,5.526999306678771973e+01,4.406075191497802734e+01,5.666233301162719727e+01,5.783747100830078125e+01,1.453668940067291260e+02,4.120234587907791138e+03,5.961881730079650879e+03,1.398448092603683472e+04
9.940288066864013672e-01,5.183691692352294922e+01,3.959534788131713867e+01,6.256491899490356445e+01,5.986847209930419922e+01,8.172742104530334473e+01,4.662746244907379150e+03,7.764717128992080688e+03,8.715653844118118286e+03
1.065320968627929688e+00,5.657000494003295898e+01,5.932683086395263672e+01,6.196449398994445801e+01,1.061618468761444092e+02,9.092769813537597656e+01,8.078685644865036011e+03,7.889137648820877075e+03,1.203442667293548584e+04
1.226872920989990234e+00,4.871153688430786133e+01,5.002097320556640625e+01,4.323958683013916016e+01,7.012055897712707520e+01,8.289058685302734375e+01,2.171282108068466187e+03,4.804125924825668335e+03,8.990317869901657104e+03
6.225490570068359375e-01,5.765216803550720215e+01,7.608161878585815430e+01,7.606621313095092773e+01,7.964542412757873535e+01,9.576268601417541504e+01,2.534152762889862061e+03,4.375689208030700684e+03,7.426802119016647339e+03
1.233231067657470703e+00,5.273198914527893066e+01,5.417704510688781738e+01,5.102236199378967285e+01,9.258463811874389648e+01,9.329972100257873535e+01,3.933342061996459961e+03,5.982150931835174561e+03,2.701428837060928345e+03
8.080201148986816406e-01,4.875894689559936523e+01,3.643239307403564453e+01,8.596795201301574707e+01,6.319997906684875488e+01,1.028402218818664551e+02,3.750876060009002686e+03,8.081582984209060669e+03,1.042380078387260437e+04
6.670930385589599609e-01,3.416743707656860352e+01,8.014554405212402344e+01,5.319389891624450684e+01,1.107605571746826172e+02,7.557137417793273926e+01,1.743238769054412842e+03,4.001702812910079956e+03,8.535014364957809448e+03
9.005160331726074219e-01,4.759096288681030273e+01,5.250823307037353516e+01,6.626898097991943359e+01,6.699503302574157715e+01,1.259577829837799072e+02,3.054298645019531250e+03,3.463891510009765625e+03,7.539556756973266602e+03
1.312084913253784180e+00,5.751593399047851562e+01,7.666559481620788574e+01,6.103367805480957031e+01,5.641670012474060059e+01,9.445201301574707031e+01,5.150046672105789185e+03,2.003894371986389160e+03,1.329894833707809448e+04
8.742029666900634766e-01,6.050896286964416504e+01,9.598565697669982910e+01,6.123537802696228027e+01,6.026097893714904785e+01,9.931435704231262207e+01,1.276201642990112305e+03,3.851950717926025391e+03,7.428874496936798096e+03
6.951248645782470703e-01,4.005410695075988770e+01,7.611936497688293457e+01,4.013337206840515137e+01,6.480902004241943359e+01,6.409779596328735352e+01,2.069121860980987549e+03,2.196444421052932739e+03,8.139765531063079834e+03
8.361699581146240234e-01,8.050358819961547852e+01,4.082669901847839355e+01,8.240726709365844727e+01,8.399515295028686523e+01,9.769217395782470703e+01,4.860599822998046875e+03,7.279159027099609375e+03,8.561804031133651733e+03
8.058068752288818359e-01,7.884947299957275391e+01,9.362472200393676758e+01,3.088567900657653809e+01,6.489837312698364258e+01,9.602728891372680664e+01,2.472449553966522217e+03,2.484979227066040039e+03,6.461939577102661133e+03
1.304625988006591797e+00,8.991714787483215332e+01,4.647729682922363281e+01,4.098155307769775391e+01,6.588158321380615234e+01,9.190434503555297852e+01,6.401167768001556396e+03,6.924958274841308594e+03,1.554313858985900879e+04
5.838539600372314453e-01,5.340626907348632812e+01,6.227183485031127930e+01,4.369360399246215820e+01,5.797506093978881836e+01,8.679948019981384277e+01,6.464299240112304688e+02,3.099176254034042358e+03,6.243884538888931274e+03
7.620401382446289062e-01,4.305971312522888184e+01,6.189498305320739746e+01,5.640955615043640137e+01,5.577137899398803711e+01,6.864682388305664062e+01,2.018485821008682251e+03,6.522722029209136963e+03,6.664059802055358887e+03
8.370578289031982422e-01,7.801306796073913574e+01,1.280900931358337402e+02,3.892193293571472168e+01,7.609289288520812988e+01,9.238446998596191406e+01,3.013330109119415283e+03,4.756196993112564087e+03,1.004976716208457947e+04
7.405059337615966797e-01,5.284555196762084961e+01,6.249223303794860840e+01,4.067484402656555176e+01,7.717837405204772949e+01,4.887367486953735352e+01,3.361748209953308105e+03,3.819046498775482178e+03,3.869189522027969360e+03
5.752491950988769531e-01,4.579567909240722656e+01,5.308378386497497559e+01,4.954958200454711914e+01,9.504526901245117188e+01,8.334650301933288574e+01,3.776662497997283936e+03,7.610368180036544800e+03,1.287622627806663513e+04
7.585880756378173828e-01,4.957585692405700684e+01,5.796762609481811523e+01,4.336608505249023438e+01,8.707953810691833496e+01,9.490987992286682129e+01,3.879578180074691772e+03,2.886915230989456177e+03,8.536561222076416016e+03
8.003499507904052734e-01,6.856902885437011719e+01,5.011903214454650879e+01,9.273471093177795410e+01,8.254163408279418945e+01,1.832939751148223877e+02,5.405337991952896118e+03,8.329767787933349609e+03,1.133679715585708618e+04
7.058320045471191406e-01,4.753311300277709961e+01,5.779443192481994629e+01,4.656830906867980957e+01,1.100908820629119873e+02,1.071942288875579834e+02,3.072207834005355835e+03,4.737121445178985596e+03,9.400615149021148682e+03
7.895209789276123047e-01,5.733388614654541016e+01,4.308496403694152832e+01,8.253405189514160156e+01,4.942986488342285156e+01,9.680077910423278809e+01,4.409216777086257935e+03,7.995760403871536255e+03,2.530971307301521301e+04
8.491070270538330078e-01,9.972185802459716797e+01,4.204991579055786133e+01,5.041435003280639648e+01,1.017503411769866943e+02,2.022018814086914062e+01,8.492947010993957520e+02,3.781804005146026611e+03,1.037309594798088074e+04
8.325901031494140625e-01,4.875091004371643066e+01,4.452481913566589355e+01,4.699149799346923828e+01,5.509696197509765625e+01,1.344039349555969238e+02,3.339440005064010620e+03,3.976928570985794067e+03,6.910728853940963745e+03
7.247171401977539062e-01,5.590257596969604492e+01,3.955912208557128906e+01,6.237926506996154785e+01,5.949041104316711426e+01,1.148537979125976562e+02,2.609151396036148071e+03,2.556696827173233032e+03,8.269280595064163208e+03
1.431699991226196289e+00,5.196555900573730469e+01,8.506899380683898926e+01,5.396440100669860840e+01,6.717263102531433105e+01,1.314810249805450439e+02,1.803394375085830688e+03,4.120272701978683472e+03,9.535727709054946899e+03
8.946099281311035156e-01,5.870855593681335449e+01,8.964948201179504395e+01,4.126629686355590820e+01,1.340822107791900635e+02,8.679185104370117188e+01,2.668341214895248413e+03,4.746991112947463989e+03,7.047849965095520020e+03
7.610900402069091797e-01,6.256675505638122559e+01,4.427222990989685059e+01,5.611738705635070801e+01,5.008116984367370605e+01,8.985609197616577148e+01,4.041330404996871948e+03,4.717128935098648071e+03,8.948110403060913086e+03
1.092257976531982422e+00,4.706926798820495605e+01,6.496242499351501465e+01,6.575624799728393555e+01,4.455695390701293945e+01,7.937277913093566895e+01,2.063010946989059448e+03,4.761155968189239502e+03,1.049724340510368347e+04
7.806129455566406250e-01,8.291149115562438965e+01,5.907521104812622070e+01,7.558011198043823242e+01,5.240644288063049316e+01,9.738001418113708496e+01,2.786187528848648071e+03,2.960295355081558228e+03,8.723081753015518188e+03
8.905341625213623047e-01,5.704549694061279297e+01,8.844839882850646973e+01,4.559735798835754395e+01,5.635679602622985840e+01,7.449181985855102539e+01,3.097980450868606567e+03,5.163157593011856079e+03,1.260512690806388855e+04
9.766528606414794922e-01,6.851778507232666016e+01,5.751432800292968750e+01,5.120430302619934082e+01,1.041004049777984619e+02,1.084837601184844971e+02,1.799342113971710205e+03,5.481548268079757690e+03,1.070697510719299316e+04
7.528262138366699219e-01,4.811104297637939453e+01,7.880581712722778320e+01,6.343969106674194336e+01,1.383151860237121582e+02,1.085455729961395264e+02,5.300849395990371704e+03,3.150689677000045776e+03,1.541227038598060608e+04
1.041360139846801758e+00,5.116766905784606934e+01,4.974033689498901367e+01,3.590004086494445801e+01,6.936715102195739746e+01,1.129348349571228027e+02,2.973302826881408691e+03,3.492719589948654175e+03,1.015608315920829773e+04
9.502110481262207031e-01,7.022584080696105957e+01,4.940095901489257812e+01,3.542190909385681152e+01,9.059620213508605957e+01,1.169243478775024414e+02,6.068091187953948975e+03,5.463104949951171875e+03,9.992440540075302124e+03
9.750139713287353516e-01,4.526748108863830566e+01,5.923554396629333496e+01,6.788257408142089844e+01,6.150391793251037598e+01,1.472481110095977783e+02,2.149879495143890381e+03,3.608573136091232300e+03,9.974304741859436035e+03
9.324238300323486328e-01,9.787546801567077637e+01,4.133360004425048828e+01,5.482668399810791016e+01,5.518853592872619629e+01,1.159674029350280762e+02,2.200275331974029541e+03,1.768044725894927979e+03,5.787782086133956909e+03
1.001445055007934570e+00,4.944329309463500977e+01,5.752564406394958496e+01,3.889954996109008789e+01,5.097446990013122559e+01,1.126915438175201416e+02,3.402944423198699951e+03,4.995441574096679688e+03,6.164956347942352295e+03
1.286007881164550781e+00,4.984154486656188965e+01,6.110942506790161133e+01,7.313170695304870605e+01,5.303647184371948242e+01,9.747114396095275879e+01,6.472219232797622681e+03,1.127820972895622253e+04,1.336214484691619873e+04
9.345009326934814453e-01,9.034677505493164062e+01,6.751347708702087402e+01,5.607905292510986328e+01,1.183792531490325928e+02,1.530556859970092773e+02,5.552765026807785034e+03,1.133151957798004150e+04,1.600469777798652649e+04
8.242371082305908203e-01,4.550983095169067383e+01,6.758515405654907227e+01,6.751604700088500977e+01,5.496671295166015625e+01,5.906118798255920410e+01,1.543326163053512573e+03,3.766958903074264526e+03,4.632734191179275513e+03
7.545938491821289062e-01,5.083881497383117676e+01,5.862818598747253418e+01,8.850176382064819336e+01,4.283716201782226562e+01,1.063408470153808594e+02,1.985173031091690063e+03,2.362526971817016602e+03,7.225105708122253418e+03
1.171998977661132812e+00,5.021242094039916992e+01,6.268846702575683594e+01,5.272409892082214355e+01,7.106076788902282715e+01,1.161560201644897461e+02,9.167813820838928223e+02,2.013649779081344604e+03,5.775523197174072266e+03
6.981642246246337891e-01,4.874946999549865723e+01,4.441888499259948730e+01,4.902801513671875000e+01,5.417961096763610840e+01,7.404942607879638672e+01,2.196392868041992188e+03,4.456283412933349609e+03,1.047821458506584167e+04
1.014283895492553711e+00,4.029050493240356445e+01,5.087533593177795410e+01,1.105793077945709229e+02,7.919488191604614258e+01,7.039304804801940918e+01,4.148523561954498291e+03,5.920663933038711548e+03,6.159723088979721069e+03
7.290811538696289062e-01,4.331773495674133301e+01,5.107381486892700195e+01,4.962930607795715332e+01,9.990855884552001953e+01,6.379463195800781250e+01,1.617034937143325806e+03,4.713943684101104736e+03,8.277816060066223145e+03
6.834368705749511719e-01,3.535642099380493164e+01,6.428774404525756836e+01,4.611520004272460938e+01,7.226617312431335449e+01,6.709066200256347656e+01,1.313046844005584717e+03,3.811167943000793457e+03,5.556367909908294678e+03
8.446860313415527344e-01,3.915629696846008301e+01,4.011198306083679199e+01,5.538016700744628906e+01,5.692410016059875488e+01,7.449205493927001953e+01,4.845277034997940063e+03,7.639563999891281128e+03,8.792156504869461060e+03
7.196159362792968750e-01,3.792041587829589844e+01,6.696079897880554199e+01,6.688024902343750000e+01,4.948640990257263184e+01,6.248383092880249023e+01,6.231764617919921875e+03,6.623991024971008301e+03,1.156643337488174438e+04
8.815350532531738281e-01,6.148414897918701172e+01,8.264497113227844238e+01,6.976931810379028320e+01,5.885859394073486328e+01,1.264495840072631836e+02,2.012940503120422363e+03,3.835257662773132324e+03,5.920735937118530273e+03
7.993900775909423828e-01,3.981950712203979492e+01,5.067676591873168945e+01,5.237401890754699707e+01,8.088704395294189453e+01,6.995490503311157227e+01,2.071826586008071899e+03,2.051204059123992920e+02,8.869895745992660522e+03
7.361400127410888672e-01,4.987780380249023438e+01,7.741878986358642578e+01,4.953649020195007324e+01,5.906021904945373535e+01,1.211605520248413086e+02,2.987886124849319458e+03,2.349717747926712036e+03,6.493236156940460205e+03
1.231775999069213867e+00,5.977859401702880859e+01,4.834408497810363770e+01,4.145001196861267090e+01,5.953369903564453125e+01,8.729752087593078613e+01,1.833884583950042725e+03,2.071821832180023193e+03,4.127081215143203735e+03
6.806290149688720703e-01,4.289308404922485352e+01,5.867214798927307129e+01,5.879455900192260742e+01,5.115334510803222656e+01,7.704115486145019531e+01,1.590699084997177124e+03,3.496218177080154419e+03,5.513079119920730591e+03
1.461367845535278320e+00,5.041056013107299805e+01,1.029460608959197998e+02,9.633977007865905762e+01,5.854428791999816895e+01,1.120175089836120605e+02,5.904459183931350708e+03,8.050192100048065186e+03,1.098565089011192322e+04
8.068139553070068359e-01,5.607639288902282715e+01,1.044064018726348877e+02,4.857932806015014648e+01,5.767598986625671387e+01,1.207541999816894531e+02,7.596758955955505371e+03,1.218777137494087219e+04,1.770594068980216980e+04
7.966830730438232422e-01,5.057506108283996582e+01,5.252836608886718750e+01,4.897104692459106445e+01,7.694432497024536133e+01,6.497163796424865723e+01,1.689122224092483521e+03,2.114561899900436401e+03,5.302792814016342163e+03
9.006040096282958984e-01,4.654494285583496094e+01,7.480438089370727539e+01,7.598608493804931641e+01,1.020091218948364258e+02,7.809610295295715332e+01,2.400426400899887085e+03,3.787777168035507202e+03,9.759554311037063599e+03
6.622531414031982422e-01,4.573408913612365723e+01,5.472317409515380859e+01,5.208741188049316406e+01,7.092789506912231445e+01,7.766307592391967773e+01,2.239482150077819824e+03,4.295097872972488403e+03,2.903092739582061768e+02


==> simufigs/compare/ilamm/eps0002/TMscad.csv <==
9.763729572296142578e-01,4.019245004653930664e+01,6.921271109580993652e+01,3.717801713943481445e+01,4.441353297233581543e+01,7.542208600044250488e+01,2.307988972902297974e+03,4.322869505167007446e+03,6.897034104108810425e+03
6.314818859100341797e-01,3.468285322189331055e+01,7.334444880485534668e+01,5.078753089904785156e+01,4.286921596527099609e+01,7.866987180709838867e+01,2.220660538911819458e+03,2.820500664949417114e+03,9.305984179973602295e+02
6.258900165557861328e-01,3.007978796958923340e+01,4.899539089202880859e+01,4.064174008369445801e+01,5.331855320930480957e+01,8.211856484413146973e+01,1.613792999029159546e+03,3.372281718254089355e+02,5.017597771883010864e+03
5.242409706115722656e-01,3.766323184967041016e+01,5.105651187896728516e+01,5.345764303207397461e+01,5.355405998229980469e+01,5.514246392250061035e+01,2.015631734132766724e+03,3.066805819988250732e+03,6.330335466861724854e+03
6.344811916351318359e-01,3.040518999099731445e+01,5.398482918739318848e+01,3.427279996871948242e+01,5.769900488853454590e+01,6.061759209632873535e+01,2.268652665138244629e+03,3.135045580863952637e+02,6.010510803937911987e+03
8.502240180969238281e-01,3.797267317771911621e+01,4.299032592773437500e+01,4.843073177337646484e+01,4.823918008804321289e+01,6.175966811180114746e+01,4.304531467914581299e+03,6.294508688926696777e+03,8.772700885057449341e+03
8.164949417114257812e-01,4.486423921585083008e+01,3.754251599311828613e+01,4.669420695304870605e+01,4.489532899856567383e+01,6.585727810859680176e+01,3.159741995096206665e+03,4.936709666013717651e+03,1.322599859905242920e+04
5.904798507690429688e-01,3.716788697242736816e+01,4.311133790016174316e+01,3.393422198295593262e+01,4.970125699043273926e+01,6.469811797142028809e+01,4.241507101058959961e+03,6.062263411998748779e+03,1.158809490585327148e+04
6.523659229278564453e-01,4.211987495422363281e+01,3.130879998207092285e+01,4.259651589393615723e+01,4.292775106430053711e+01,8.207056307792663574e+01,5.078901744127273560e+03,9.447392211198806763e+03,2.371826356887817383e+03
7.646372318267822266e-01,4.883015799522399902e+01,4.810783481597900391e+01,4.386517286300659180e+01,3.746195793151855469e+01,7.242067289352416992e+01,4.425632111072540283e+03,7.562013086080551147e+03,1.173158186793327332e+04
8.792169094085693359e-01,4.818314099311828613e+01,5.067325520515441895e+01,3.729110884666442871e+01,5.348555207252502441e+01,8.120314788818359375e+01,4.757991922855377197e+03,5.835605308055877686e+03,1.026023493289947510e+04
9.687788486480712891e-01,6.171372985839843750e+01,3.455120491981506348e+01,3.879672503471374512e+01,5.698403501510620117e+01,6.784459590911865234e+01,2.659491745948791504e+03,3.525707942962646484e+03,5.868854136943817139e+03
7.013411521911621094e-01,4.665177106857299805e+01,3.563377594947814941e+01,6.399366211891174316e+01,4.544564890861511230e+01,6.095201706886291504e+01,1.840533138036727905e+03,4.233444430112838745e+03,9.501738515138626099e+03
6.889450550079345703e-01,7.529467988014221191e+01,5.425897097587585449e+01,2.970977997779846191e+01,5.762237000465393066e+01,7.616804289817810059e+01,3.229067070960998535e+03,2.818128463029861450e+03,5.945410613059997559e+03
8.364300727844238281e-01,4.386003994941711426e+01,4.309903597831726074e+01,4.197438097000122070e+01,5.495571899414062500e+01,8.194455313682556152e+01,2.897088552951812744e+03,7.661505951881408691e+03,1.057275687003135681e+04
6.559829711914062500e-01,5.297664904594421387e+01,3.704739189147949219e+01,5.171263813972473145e+01,5.144875812530517578e+01,8.349440407752990723e+01,4.060825493097305298e+03,7.303190181016921997e+03,1.077677491378784180e+04
6.991000175476074219e-01,4.299972081184387207e+01,5.817013192176818848e+01,4.028960704803466797e+01,4.499184703826904297e+01,7.004385805130004883e+01,9.350916881799697876e+03,8.354646633863449097e+03,1.342182494091987610e+04
8.155889511108398438e-01,4.449371790885925293e+01,3.015296578407287598e+01,5.604190516471862793e+01,4.519222688674926758e+01,1.278895950317382812e+02,7.166787189960479736e+03,1.128361934113502502e+04,1.259144359612464905e+04
7.319018840789794922e-01,4.210603189468383789e+01,4.391591501235961914e+01,3.655229496955871582e+01,3.888943696022033691e+01,5.468521285057067871e+01,1.257357058048248291e+03,3.702422923088073730e+03,8.100858469963073730e+03
6.276760101318359375e-01,3.323637294769287109e+01,4.202744698524475098e+01,5.213294601440429688e+01,4.464030504226684570e+01,5.543307495117187500e+01,1.032578563928604126e+03,2.759779829978942871e+03,5.434666391134262085e+03
7.859091758728027344e-01,4.415880799293518066e+01,7.386540699005126953e+01,3.612544703483581543e+01,5.062305903434753418e+01,5.804420804977416992e+01,1.898471125841140747e+03,4.076379374980926514e+03,6.084841908931732178e+03
6.659030914306640625e-01,4.039393615722656250e+01,5.763190698623657227e+01,3.774910902976989746e+01,4.409604883193969727e+01,6.983660912513732910e+01,1.307524176120758057e+03,3.162103672027587891e+03,1.042402948284149170e+04
6.410980224609375000e-01,3.611059498786926270e+01,4.664265394210815430e+01,4.363321900367736816e+01,4.608804297447204590e+01,8.040880703926086426e+01,1.806425744056701660e+03,4.729094178915023804e+03,1.106715759992599487e+04
6.268861293792724609e-01,4.243359398841857910e+01,4.611851882934570312e+01,3.363747596740722656e+01,5.500689005851745605e+01,7.548517799377441406e+01,1.686567265987396240e+03,2.475217880964279175e+03,5.912609975099563599e+03
6.003940105438232422e-01,5.085189294815063477e+01,5.346353006362915039e+01,3.000392913818359375e+01,6.532673382759094238e+01,5.141668987274169922e+01,3.803787579059600830e+03,2.419507970094680786e+03,1.008640270113945007e+04
7.699961662292480469e-01,3.101134705543518066e+01,5.699722290039062500e+01,3.654086017608642578e+01,9.536145305633544922e+01,6.010855388641357422e+01,2.720438117980957031e+03,5.828572178125381470e+03,8.031051960945129395e+03
6.873331069946289062e-01,4.407662987709045410e+01,4.275965785980224609e+01,4.938454699516296387e+01,5.259699702262878418e+01,9.131392812728881836e+01,2.868264235019683838e+03,4.633897001028060913e+03,7.148351836919784546e+03
6.318159103393554688e-01,3.157300305366516113e+01,5.121387982368469238e+01,2.750096821784973145e+01,4.242342805862426758e+01,8.367148709297180176e+01,1.460998633146286011e+03,2.081838510036468506e+03,9.104809069871902466e+03
7.100200653076171875e-01,3.313479280471801758e+01,5.683316993713378906e+01,3.554583096504211426e+01,4.926654291152954102e+01,6.766870212554931641e+01,1.826245014905929565e+03,2.431462085962295532e+03,5.983259197950363159e+03
5.557940006256103516e-01,3.627057909965515137e+01,4.365134310722351074e+01,4.088354921340942383e+01,6.003180313110351562e+01,5.026328110694885254e+01,2.032199978828430176e+03,3.502567677974700928e+03,9.127665584087371826e+03
6.377930641174316406e-01,5.260684990882873535e+01,4.828678297996520996e+01,5.815794396400451660e+01,5.807100701332092285e+01,7.235475087165832520e+01,5.196219892978668213e+03,3.141161764860153198e+03,1.144832198596000671e+04
5.411851406097412109e-01,3.757759094238281250e+01,4.767166996002197266e+01,3.256443500518798828e+01,4.458126997947692871e+01,6.476761603355407715e+01,9.822140948772430420e+02,1.548425482034683228e+03,5.790884263992309570e+03
5.792589187622070312e-01,5.292304110527038574e+01,5.211867594718933105e+01,2.854646301269531250e+01,6.302410817146301270e+01,8.891081809997558594e+01,2.718545403957366943e+03,4.917209551095962524e+03,7.199913110017776489e+03
7.245202064514160156e-01,3.751303505897521973e+01,6.744616103172302246e+01,3.475607085227966309e+01,3.538118314743041992e+01,6.203277587890625000e+01,3.839086858034133911e+03,4.824558278083801270e+03,7.030819453001022339e+03
6.415948867797851562e-01,3.675973606109619141e+01,3.513084816932678223e+01,3.502750802040100098e+01,5.027942895889282227e+01,6.868450593948364258e+01,2.371425840854644775e+02,4.060848621129989624e+03,7.262859979152679443e+03
7.758009433746337891e-01,4.056828999519348145e+01,6.917721414566040039e+01,5.491703295707702637e+01,3.545219802856445312e+01,7.963230109214782715e+01,1.904359220027923584e+03,2.694098481893539429e+03,6.639306273937225342e+03
8.602170944213867188e-01,3.192952585220336914e+01,4.824728488922119141e+01,3.397352194786071777e+01,4.279985713958740234e+01,6.956862115859985352e+01,2.026760957956314087e+03,4.733762602090835571e+03,7.670181288957595825e+03
5.858938694000244141e-01,3.919854998588562012e+01,5.427319383621215820e+01,3.366992211341857910e+01,5.003041791915893555e+01,6.322709798812866211e+01,2.892666508197784424e+03,3.045442139148712158e+03,5.020954704046249390e+03
6.445889472961425781e-01,3.872069001197814941e+01,4.911556601524353027e+01,3.154891800880432129e+01,7.653752207756042480e+01,8.123604297637939453e+01,3.133048063039779663e+03,4.908550755023956299e+03,7.928613813877105713e+03
8.281569480895996094e-01,7.406028819084167480e+01,4.088084006309509277e+01,3.893043994903564453e+01,4.815942120552062988e+01,8.089871215820312500e+01,3.013012432098388672e+03,5.048256371974945068e+03,1.137981977391242981e+04
9.534909725189208984e-01,4.104121208190917969e+01,3.480514407157897949e+01,3.820455384254455566e+01,5.191497111320495605e+01,6.419334316253662109e+01,6.392094878911972046e+03,8.501259731054306030e+03,1.346063267302513123e+04
9.054551124572753906e-01,4.052718400955200195e+01,5.344318294525146484e+01,4.151369500160217285e+01,6.510472512245178223e+01,7.368152618408203125e+01,5.700364404916763306e+03,6.281520020008087158e+03,1.075693885493278503e+04
7.456331253051757812e-01,4.942798185348510742e+01,5.011432909965515137e+01,3.616515803337097168e+01,5.348036718368530273e+01,6.541391682624816895e+01,3.763542816877365112e+03,4.510097424983978271e+03,8.167569242954254150e+03
4.864521026611328125e-01,4.941100311279296875e+01,3.531181693077087402e+01,4.163991403579711914e+01,4.809638714790344238e+01,7.931570100784301758e+01,3.555977715969085693e+03,2.625496623039245605e+03,6.245193125009536743e+03
1.111713886260986328e+00,4.833928704261779785e+01,4.022699213027954102e+01,3.464371991157531738e+01,6.723394107818603516e+01,8.070883321762084961e+01,2.785357577085494995e+03,4.477184806823730469e+03,2.754157531023025513e+03
6.695289611816406250e-01,4.393766188621520996e+01,4.472589802742004395e+01,3.263539195060729980e+01,4.916104292869567871e+01,6.972301888465881348e+01,3.957448546886444092e+03,6.438438021898269653e+03,1.025854349303245544e+04
5.908820629119873047e-01,3.762846088409423828e+01,4.712900209426879883e+01,3.667560505867004395e+01,4.974492001533508301e+01,4.965399098396301270e+01,1.513552339792251587e+03,2.455490756034851074e+03,6.059047291994094849e+03
6.989469528198242188e-01,3.456895279884338379e+01,3.744941091537475586e+01,4.530361008644104004e+01,6.558264207839965820e+01,7.027625989913940430e+01,2.025382411003112793e+03,1.431943898916244507e+03,5.309681910991668701e+03
9.675710201263427734e-01,3.842931699752807617e+01,5.813570499420166016e+01,4.131307077407836914e+01,3.801559686660766602e+01,7.630551385879516602e+01,4.394337730169296265e+03,1.734247643232345581e+03,1.004258186602592468e+04
8.286588191986083984e-01,4.381564998626708984e+01,5.098483896255493164e+01,5.168807196617126465e+01,5.047233581542968750e+01,8.563635396957397461e+01,1.145448694944381714e+03,4.252763223171234131e+03,5.608989430904388428e+03
5.614528656005859375e-01,3.602724909782409668e+01,6.005340790748596191e+01,4.310153198242187500e+01,5.150496602058410645e+01,5.573073196411132812e+01,1.520785329103469849e+03,2.065775325059890747e+03,7.262504612922668457e+03
6.064560413360595703e-01,3.540259218215942383e+01,3.898143100738525391e+01,5.798341202735900879e+01,5.217065000534057617e+01,6.561412501335144043e+01,3.777810823917388916e+03,8.033487174987792969e+03,6.867663871049880981e+03
6.401810646057128906e-01,4.339498901367187500e+01,6.274099707603454590e+01,3.348049497604370117e+01,4.153461003303527832e+01,6.720949316024780273e+01,2.713672343015670776e+03,3.060441985845565796e+03,6.099682337999343872e+03
1.038013935089111328e+00,7.756947898864746094e+01,2.889294385910034180e+01,4.345880484580993652e+01,6.236400580406188965e+01,8.152132415771484375e+01,4.333934913158416748e+03,7.409109356880187988e+03,1.537128845596313477e+04
4.388709068298339844e-01,3.363016796112060547e+01,4.925155401229858398e+01,3.713095903396606445e+01,4.182679700851440430e+01,6.629901003837585449e+01,4.433241472244262695e+02,3.778459987878799438e+03,5.392621657133102417e+03
1.023235082626342773e+00,3.358970117568969727e+01,6.034100794792175293e+01,3.597868490219116211e+01,4.260067319869995117e+01,5.678851795196533203e+01,2.074954494953155518e+03,5.369277688980102539e+03,1.238080193781852722e+04
7.510888576507568359e-01,4.203812098503112793e+01,6.976284718513488770e+01,3.719376301765441895e+01,5.034812378883361816e+01,6.808963489532470703e+01,3.444488658189773560e+03,4.088574635982513428e+03,7.938776252985000610e+03
5.436499118804931641e-01,5.234392619132995605e+01,4.310794305801391602e+01,3.754566812515258789e+01,5.753753495216369629e+01,4.213721108436584473e+01,2.534384967088699341e+03,3.266444403886795044e+03,1.033443565702438354e+04
4.480161666870117188e-01,3.467714619636535645e+01,4.700845313072204590e+01,3.491265177726745605e+01,4.671995902061462402e+01,6.081042695045471191e+01,2.709708353042602539e+03,6.036025063991546631e+03,1.104203999996185303e+04
7.877280712127685547e-01,4.451959300041198730e+01,4.252000093460083008e+01,3.514444208145141602e+01,5.182469391822814941e+01,7.156679201126098633e+01,2.566075357913970947e+03,2.548318567991256714e+03,7.714175877094268799e+03
7.850730419158935547e-01,4.921592617034912109e+01,2.801655888557434082e+01,5.383233284950256348e+01,6.520009398460388184e+01,7.531473493576049805e+01,1.355183112859725952e+03,8.097612376928329468e+03,8.146607521057128906e+03
4.709079265594482422e-01,3.491216993331909180e+01,4.795861697196960449e+01,4.503434801101684570e+01,5.532701778411865234e+01,5.951585698127746582e+01,3.113382343053817749e+03,4.829147475004196167e+03,6.594078604936599731e+03
8.137919902801513672e-01,3.874165296554565430e+01,3.798271012306213379e+01,4.628237605094909668e+01,3.801225996017456055e+01,6.743306803703308105e+01,3.615027605056762695e+03,1.696470926046371460e+03,1.989776553201675415e+04
6.952290534973144531e-01,7.680490612983703613e+01,3.438200187683105469e+01,3.739165616035461426e+01,6.589171385765075684e+01,9.036687302589416504e+01,3.643843604803085327e+03,2.793404613971710205e+03,5.455048141956329346e+03
7.613070011138916016e-01,3.856811308860778809e+01,4.310797095298767090e+01,3.792804288864135742e+01,3.891702389717102051e+01,9.877405500411987305e+01,2.471243730068206787e+03,5.017849713087081909e+03,5.810548040151596069e+03
4.982869625091552734e-01,4.483794283866882324e+01,4.666861009597778320e+01,2.861313009262084961e+01,3.962382292747497559e+01,5.940774583816528320e+01,3.244536575078964233e+03,5.842552886009216309e+03,4.298966907024383545e+03
6.968779563903808594e-01,4.179637503623962402e+01,5.022478699684143066e+01,4.339120602607727051e+01,6.569701194763183594e+01,1.139287488460540771e+02,1.869612011909484863e+03,4.347098261117935181e+03,8.731414273023605347e+03
9.211180210113525391e-01,3.779200291633605957e+01,9.772483205795288086e+01,3.388924193382263184e+01,8.876906895637512207e+01,7.185534691810607910e+01,2.776209016084671021e+03,3.866955900907516479e+03,6.485946308851242065e+03
5.885050296783447266e-01,4.101567816734313965e+01,3.022727394104003906e+01,4.139669299125671387e+01,3.450612306594848633e+01,6.970576095581054688e+01,2.807512081146240234e+03,6.085467833995819092e+03,8.069911048889160156e+03
8.544700145721435547e-01,3.376828694343566895e+01,4.827965688705444336e+01,4.029610896110534668e+01,3.841492891311645508e+01,6.637804293632507324e+01,1.861103638172149658e+03,3.994321693181991577e+03,5.862717632055282593e+03
6.330459117889404297e-01,5.002863407135009766e+01,4.183055186271667480e+01,4.241196489334106445e+01,4.360558295249938965e+01,8.739230108261108398e+01,3.564383756160736084e+03,3.776806313991546631e+03,1.025968335103988647e+04
6.713821887969970703e-01,4.901561903953552246e+01,5.191488814353942871e+01,3.269380092620849609e+01,4.100723004341125488e+01,5.739605593681335449e+01,2.176257580995559692e+03,4.405401666879653931e+03,1.045789231300354004e+04
7.772159576416015625e-01,5.677063608169555664e+01,5.300338387489318848e+01,3.661273908615112305e+01,5.022518610954284668e+01,7.319423484802246094e+01,1.926980056047439575e+03,5.123756067991256714e+03,6.697489202976226807e+03
5.757400989532470703e-01,3.512435984611511230e+01,4.918265700340270996e+01,4.210701704025268555e+01,5.515874600410461426e+01,7.159991121292114258e+01,3.493511206865310669e+03,6.404943477153778076e+03,9.241700972080230713e+03
8.538110256195068359e-01,3.915619993209838867e+01,3.769874501228332520e+01,4.109903097152709961e+01,6.318418502807617188e+01,7.857978701591491699e+01,2.483407329082489014e+03,3.886540234088897705e+03,7.106613683223724365e+03
6.990349292755126953e-01,6.601430892944335938e+01,3.639680004119873047e+01,2.613931989669799805e+01,5.052238297462463379e+01,7.863507199287414551e+01,4.064044587135314941e+03,5.550877314805984497e+03,1.024609444999694824e+04
6.159880161285400391e-01,3.748344802856445312e+01,4.758127808570861816e+01,3.387249684333801270e+01,5.632714700698852539e+01,1.316501910686492920e+02,1.904368946075439453e+03,3.124422891139984131e+03,7.753598596096038818e+03
8.269000053405761719e-01,5.294918489456176758e+01,3.213611912727355957e+01,3.933695197105407715e+01,4.741028404235839844e+01,5.088839101791381836e+01,2.454858958005905151e+03,2.252780243158340454e+03,4.567573221921920776e+03
9.121170043945312500e-01,3.959921121597290039e+01,3.372433304786682129e+01,3.176085114479064941e+01,3.632486295700073242e+01,8.385783004760742188e+01,2.427907244920730591e+03,2.870207147121429443e+03,1.008856702399253845e+04
1.056350946426391602e+00,4.229225778579711914e+01,4.640332508087158203e+01,5.085138297080993652e+01,5.269986104965209961e+01,6.246776485443115234e+01,6.635807406187057495e+03,8.907148485898971558e+03,1.100598724007606506e+04
8.294279575347900391e-01,7.310013890266418457e+01,6.115270590782165527e+01,4.765630102157592773e+01,6.659720492362976074e+01,8.749284887313842773e+01,3.898782396793365479e+03,1.237875127911567688e+04,1.245376280283927917e+04
7.114028930664062500e-01,4.915806889533996582e+01,5.027493119239807129e+01,4.446015691757202148e+01,4.330608701705932617e+01,6.734426879882812500e+01,1.242723834037780762e+03,2.394267629146575928e+03,4.169751555204391479e+03
6.412670612335205078e-01,3.983589005470275879e+01,3.826593208312988281e+01,4.399306297302246094e+01,3.273794794082641602e+01,5.631704878807067871e+01,1.367553640127182007e+03,1.923897625207901001e+03,6.172321502923965454e+03
1.019405126571655273e+00,3.950675010681152344e+01,3.196201896667480469e+01,4.465369415283203125e+01,4.975537991523742676e+01,5.349106407165527344e+01,7.875894229412078857e+02,1.392896867036819458e+03,5.729663082838058472e+03
5.246210098266601562e-01,4.116249299049377441e+01,4.805112791061401367e+01,3.064027380943298340e+01,4.813647198677062988e+01,6.808012509346008301e+01,2.707503319025039673e+03,3.934135347127914429e+03,7.589947411060333252e+03
9.733939170837402344e-01,2.958965992927551270e+01,3.602904200553894043e+01,5.727415108680725098e+01,7.422828102111816406e+01,5.578661417961120605e+01,3.047266400098800659e+03,4.774431174039840698e+03,6.482970134019851685e+03
5.520279407501220703e-01,3.989735507965087891e+01,3.825852489471435547e+01,3.693003392219543457e+01,9.217081379890441895e+01,4.463714694976806641e+01,1.410890603065490723e+03,2.799295654058456421e+03,6.228984195947647095e+03
4.858779907226562500e-01,3.378276705741882324e+01,5.465258193016052246e+01,3.253185915946960449e+01,4.493326592445373535e+01,5.484167814254760742e+01,9.120794079303741455e+02,2.742462266921997070e+03,4.488531317949295044e+03
7.037539482116699219e-01,3.605502796173095703e+01,4.145866107940673828e+01,3.954873013496398926e+01,4.751641607284545898e+01,4.998661899566650391e+01,2.989118865966796875e+03,6.556778537988662720e+03,1.617851268601417542e+04
4.982089996337890625e-01,3.378478884696960449e+01,4.927395796775817871e+01,4.733155989646911621e+01,3.106686186790466309e+01,6.082414317131042480e+01,3.020262547016143799e+03,5.870551761865615845e+03,8.917884302854537964e+03
7.622509002685546875e-01,4.167946791648864746e+01,3.742499899864196777e+01,3.498026013374328613e+01,5.240936279296875000e+01,8.536755108833312988e+01,1.229532227993011475e+03,2.186326478004455566e+03,1.566742007017135620e+03
6.545259952545166016e-01,3.063762307167053223e+01,4.051089620590209961e+01,4.337661385536193848e+01,4.167689180374145508e+01,6.741793513298034668e+01,1.827044004917144775e+03,1.758279401063919067e+03,7.849245362997055054e+03
6.459209918975830078e-01,3.595233702659606934e+01,5.837625098228454590e+01,3.933803701400756836e+01,4.184147214889526367e+01,8.615887093544006348e+01,3.262547328948974609e+03,2.002932243108749390e+03,4.667568382024765015e+03
1.156647920608520508e+00,4.379284501075744629e+01,2.918699097633361816e+01,2.765604591369628906e+01,4.987536311149597168e+01,7.702231907844543457e+01,1.174050132989883423e+03,1.941700974225997925e+03,5.474049058914184570e+03
5.339047908782958984e-01,3.331982207298278809e+01,5.015932893753051758e+01,5.010207581520080566e+01,3.683149600028991699e+01,5.352860689163208008e+01,1.649964217901229858e+03,3.132569135904312134e+03,5.448587224006652832e+03
1.599946022033691406e+00,4.248249101638793945e+01,8.131573605537414551e+01,5.734020781517028809e+01,5.078352403640747070e+01,8.558812212944030762e+01,4.774089356184005737e+03,5.951453665018081665e+03,1.297488166403770447e+04
5.279879570007324219e-01,4.269037795066833496e+01,6.420899295806884766e+01,7.031666398048400879e+01,5.170312094688415527e+01,1.060657169818878174e+02,5.851193646907806396e+03,1.134116674685478210e+04,1.469275483202934265e+04
7.486140727996826172e-01,4.732425713539123535e+01,5.437750911712646484e+01,4.231391501426696777e+01,5.222892808914184570e+01,5.794914507865905762e+01,8.544978990554809570e+02,1.668242304086685181e+03,5.308502750873565674e+03
5.959198474884033203e-01,3.767512392997741699e+01,5.487478113174438477e+01,5.450278496742248535e+01,5.200530195236206055e+01,7.135117006301879883e+01,2.817425313949584961e+03,3.153774238109588623e+03,9.059407441854476929e+03
5.418889522552490234e-01,3.545331811904907227e+01,4.850804901123046875e+01,3.982196497917175293e+01,5.940252494812011719e+01,5.335837602615356445e+01,1.982417884111404419e+03,3.850267256975173950e+03,4.839649590015411377e+03


==> simufigs/compare/ilamm/eps0002/TNmcp.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
9.995815899581590447e-01
9.996865203761755581e-01


==> simufigs/compare/ilamm/eps0002/TNscad.csv <==
9.000000000000000222e-01
9.499999999999999556e-01
9.666666666666666741e-01
9.789473684210526772e-01
9.858974358974359475e-01
9.898734177215189334e-01
9.943396226415094352e-01
9.953974895397489364e-01
9.965517241379310276e-01


==> simufigs/compare/ilamm/eps0002/TPmcp.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/ilamm/eps0002/TPscad.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/ilamm/eps0002/errilammmcp.csv <==
2.990330058065927554e-01
3.211154432894287591e-01
3.205508629168374313e-01
3.197170091106334433e-01
3.463938993961638291e-01
3.629502742033282048e-01
3.764567353855327037e-01
4.244791083380449748e-01
4.256848502246769472e-01


==> simufigs/compare/ilamm/eps0002/errilammscad.csv <==
2.987031168452112806e-01
3.195909044636977558e-01
3.170498775016018511e-01
2.893178686644278796e-01
3.283392654652281806e-01
3.306854727740127231e-01
3.416484452971964014e-01
3.604916850346549517e-01
3.718656045732150472e-01


==> simufigs/compare/ilamm/eps0005/TMmcp.csv <==
7.224324941635131836e-01
4.104941654205322266e+01
4.267627406120300293e+01
4.052589404582977295e+01
4.989490294456481934e+01
6.917754495143890381e+01
1.988723580956459045e+03
3.075474517583847046e+03
5.943310724496841431e+03


==> simufigs/compare/ilamm/eps0005/TMscad.csv <==
5.832039117813110352e-01
3.270000851154327393e+01
3.171677649021148682e+01
3.157310509681701660e+01
3.785458648204803467e+01
5.166864156723022461e+01
1.588929002046585083e+03
2.536817178845405579e+03
5.085377846956253052e+03


==> simufigs/compare/ilamm/eps0005/TNmcp.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
9.995815899581590447e-01
9.996865203761755581e-01


==> simufigs/compare/ilamm/eps0005/TNscad.csv <==
9.000000000000000222e-01
9.499999999999999556e-01
9.777777777777777457e-01
9.789473684210526772e-01
9.871794871794872250e-01
9.924050632911392000e-01
9.949685534591194980e-01
9.958158995815900028e-01
9.965517241379310276e-01


==> simufigs/compare/ilamm/eps0005/TPmcp.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/ilamm/eps0005/TPscad.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/ilamm/eps0005/errilammmcp.csv <==
3.028812322734937279e-01
3.036452340601684119e-01
2.918569689916535315e-01
3.057221200564907426e-01
3.245544670292454525e-01
2.888701649556706386e-01
3.431136957154601319e-01
3.918644066649684121e-01
4.254417331944368996e-01


==> simufigs/compare/ilamm/eps0005/errilammscad.csv <==
3.050460859361052712e-01
3.056767517101970921e-01
2.922948531835035113e-01
3.002628552414033924e-01
3.233532770580638260e-01
2.875219647499149822e-01
3.174985717679311703e-01
3.235623806200145225e-01
3.542218508997765358e-01


==> simufigs/compare/tlamm_highd/dimentions.csv <==
2400
3200

==> simufigs/compare/tlamm_highd/lassoTN.csv <==
9.838912133891213330e-01,9.865203761755485523e-01


==> simufigs/compare/tlamm_highd/lassoTP.csv <==
1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/compare/tlamm_highd/lassoerr.csv <==
1.789920607793301865e+00,1.851186918465534292e+00


==> simufigs/compare/tlamm_highd/mcpTM.csv <==
1.745809523105621338e+03,5.117839627981185913e+03
2.030174063920974731e+03,5.633985252141952515e+03
2.176927313089370728e+03,1.677430788993835449e+03
1.452428668022155762e+03,4.446915574789047241e+03
1.622703953027725220e+03,4.101723966836929321e+03
2.468509915113449097e+03,5.462073030948638916e+03
1.471511564016342163e+03,2.859620414018630981e+03
1.969587849140167236e+03,6.324068828821182251e+03
6.873118355989456177e+03,3.670070288896560669e+03
4.623647148132324219e+03,1.101314822793006897e+04
2.469990024805068970e+03,4.929286278009414673e+03
2.526493996858596802e+03,5.674125576019287109e+03
3.945989967107772827e+03,8.153896920919418335e+03
3.037514090538024902e+02,4.144863813161849976e+03
3.999036183118820190e+03,4.743735280990600586e+03
4.528564932107925415e+03,2.538477993011474609e+03
2.501312470197677612e+03,6.398222714185714722e+03
3.518415506124496460e+03,1.988895950794219971e+03
4.147405467987060547e+03,1.846385762929916382e+03
2.866369807958602905e+03,3.288580359935760498e+03
2.944813308715820312e+02,2.433376233100891113e+03
2.946665881156921387e+03,6.572884515047073364e+03
4.238536078929901123e+03,7.685890898942947388e+03
1.431713599920272827e+03,3.534946811914443970e+03
1.709791049957275391e+03,1.404740278959274292e+03
2.677108150959014893e+03,5.403116430044174194e+03
4.035976490020751953e+03,2.820003664970397949e+03
8.678453325986862183e+03,3.452404714107513428e+03
3.720557399034500122e+03,3.146958572149276733e+03
8.765434045076370239e+03,4.190366694927215576e+03
2.152448493003845215e+03,1.573305984020233154e+03
2.124358683824539185e+03,4.700178076028823853e+03
2.443904930114746094e+03,8.721660480976104736e+03
2.018550956964492798e+03,3.635978310823440552e+03
1.694433146953582764e+03,4.280563053131103516e+03
1.618201556921005249e+03,3.390072593212127686e+03
1.801310183048248291e+03,3.005069697141647339e+03
1.607608536005020142e+03,1.649213198900222778e+03
4.597850852012634277e+03,2.932871975898742676e+03
4.519102777004241943e+03,4.634284810066223145e+03
3.941195074081420898e+03,2.268397045850753784e+03
4.206660693883895874e+03,1.109399502110481262e+04
6.236967314004898071e+03,3.138520243883132935e+03
2.103401784896850586e+03,1.843400887012481689e+03
2.655337330818176270e+03,4.057647547960281372e+03
9.700718920230865479e+02,9.562749450206756592e+02
2.554769172191619873e+03,4.208713552951812744e+03
6.202921697139739990e+03,5.818754199981689453e+03
1.923066241025924683e+03,4.150026152849197388e+03
2.050527601957321167e+03,3.131121981143951416e+03
1.466701658010482788e+03,5.403121110916137695e+03
6.276794660091400146e+02,1.947023064136505127e+03
1.808525024175643921e+03,1.674367279052734375e+03
1.921188832044601440e+03,1.561926594972610474e+03
2.750527837038040161e+03,2.149628123998641968e+03
3.196154118061065674e+03,8.074403213024139404e+03
2.548113892793655396e+03,2.364217900991439819e+03
3.333625749111175537e+03,4.693786110877990723e+03
4.210021456956863403e+03,5.412109158992767334e+03
1.389050600051879883e+03,2.947984112024307251e+03
5.325704066038131714e+03,5.960797967910766602e+03
3.388428112030029297e+03,7.778386259078979492e+03
1.324315500020980835e+03,3.298116234064102173e+03
2.435778943061828613e+03,5.773500073909759521e+03
2.598947462081909180e+03,2.206904072046279907e+03
8.232652888298034668e+02,1.652302258014678955e+03
3.345380188941955566e+03,6.991925312042236328e+03
2.067784085035324097e+03,5.271866312980651855e+03
2.899496944904327393e+03,3.785651310920715332e+03
2.493564110040664673e+03,2.729397602081298828e+03
2.513869356155395508e+03,5.466208035945892334e+03
8.628334823846817017e+03,6.493072638034820557e+03
2.550199760913848877e+03,7.319287791967391968e+03
5.464051238059997559e+03,1.741930658102035522e+03
2.531559113979339600e+03,3.276103013038635254e+03
4.825016687154769897e+03,4.509238953113555908e+03
3.984717355012893677e+03,4.307197530984878540e+03
1.974576653957366943e+03,3.725128692150115967e+03
3.748108189105987549e+03,5.426046564817428589e+03
3.948580621004104614e+03,4.085921361207962036e+03
4.641829503059387207e+03,4.302394803047180176e+03
1.502648805141448975e+03,3.777799860000610352e+03
1.838718302011489868e+03,1.349069540977478027e+03
2.155089179992675781e+03,1.999623156070709229e+03
9.307089250087738037e+02,5.925831840038299561e+02
4.373175428152084351e+03,1.647803318977355957e+03
2.032835759162902832e+03,1.281641690397262573e+04
4.575782806873321533e+03,4.447699016094207764e+03
4.479214102029800415e+03,1.229830169892311096e+04
3.556451184988021851e+03,3.922736907958984375e+03
3.820819972991943359e+03,2.382805004119873047e+03
2.682462749004364014e+03,5.952516669034957886e+03
1.723978466987609863e+03,2.828197151899337769e+03
6.684458010911941528e+03,1.273242742061614990e+03
2.003959846019744873e+03,3.438092023849487305e+03
4.150962484121322632e+03,4.756925252914428711e+03
2.228307791948318481e+03,2.830118211984634399e+03
2.628609864950180054e+03,2.931529892921447754e+03
2.246229552984237671e+03,3.271896729946136475e+03
1.512848929882049561e+03,2.549918281078338623e+03


==> simufigs/compare/tlamm_highd/mcpTN.csv <==
1.000000000000000000e+00,9.996865203761755581e-01


==> simufigs/compare/tlamm_highd/mcpTP.csv <==
1.000000000000000000e+00,5.999999999999999778e-01


==> simufigs/compare/tlamm_highd/mcperr.csv <==
3.401333955569692535e-01,2.069379844134286550e+00


==> simufigs/compare/tlamm_highd/scadTM.csv <==
2.023511703968048096e+03,4.605736551046371460e+03
2.317998205900192261e+03,5.852897628068923950e+03
2.498231194972991943e+03,7.840018880367279053e+02
1.944932809114456177e+03,5.903123108863830566e+03
1.997284636020660400e+03,4.311815706014633179e+03
2.355336378097534180e+03,4.829329874038696289e+03
1.752027906894683838e+03,2.465682034015655518e+03
2.269608650922775269e+03,5.585744811058044434e+03
5.897155766010284424e+03,1.606465147972106934e+03
4.345198798894882202e+03,8.554891182899475098e+03
2.928288373947143555e+03,5.592094897985458374e+03
2.237695080041885376e+03,8.105786744117736816e+03
2.265160069942474365e+03,8.656372930049896240e+03
6.604794080257415771e+02,4.018771317958831787e+03
4.333680534124374390e+03,7.025559659004211426e+03
4.099128242015838623e+03,1.810006425142288208e+03
1.927711930036544800e+03,5.119569224119186401e+03
4.024519273042678833e+03,2.053939715147018433e+03
3.743374023914337158e+03,1.356944242000579834e+03
1.721070493936538696e+03,5.234833399057388306e+03
9.957505059242248535e+02,3.421613913059234619e+03
2.045313575983047485e+03,7.417407311916351318e+03
3.104436506032943726e+03,8.777919330120086670e+03
1.516280745029449463e+03,3.840267372846603394e+03
1.955165637969970703e+03,7.488502030372619629e+02
4.252243818044662476e+03,4.924477248191833496e+03
4.021926762104034424e+03,4.605347660064697266e+03
6.078551815032958984e+03,1.174950793600082397e+04
5.575913535118103027e+03,3.834540000915527344e+03
8.180366436004638672e+03,4.858615408182144165e+03
2.153246037006378174e+03,9.130238618850708008e+02
2.003962373971939087e+03,5.314567167997360229e+03
1.759412786960601807e+03,6.526529691934585571e+03
2.442668419122695923e+03,3.395333581924438477e+03
1.790745126008987427e+03,4.911231570005416870e+03
1.944198832035064697e+03,4.033790472984313965e+03
1.916342389822006226e+03,5.654905683994293213e+03
1.695094995975494385e+03,1.944355365037918091e+03
3.445822706937789917e+03,3.552219134092330933e+03
4.875041877985000610e+03,7.609677266120910645e+03
2.763952053070068359e+03,1.917873461008071899e+03
4.337810661077499390e+03,1.053380100202560425e+04
6.927346863031387329e+03,3.256548150062561035e+03
2.127015321016311646e+03,1.914805734157562256e+03
2.552106965780258179e+03,3.134526427984237671e+03
1.202637195110321045e+03,5.854816639423370361e+02
2.820073289155960083e+03,5.712144212961196899e+03
5.136557037830352783e+03,7.332917158842086792e+03
1.869967583179473877e+03,4.741453634023666382e+03
1.708503293037414551e+03,3.797065639019012451e+03
2.757406350135803223e+03,4.797448009967803955e+03
3.860738260746002197e+02,2.451941804885864258e+03
2.134665804147720337e+03,2.371021519899368286e+03
4.444961457967758179e+03,8.117998509407043457e+02
2.836086328029632568e+03,9.912828738689422607e+02
3.131133041858673096e+03,5.636974117040634155e+03
2.366010512828826904e+03,1.867908923864364624e+03
3.193346902847290039e+03,5.404628705978393555e+03
5.539260570049285889e+03,4.477009294986724854e+03
3.740404288053512573e+03,2.433043135881423950e+03
5.551318749904632568e+03,1.209614832186698914e+04
4.728467980146408081e+03,7.659572314977645874e+03
1.236664749860763550e+03,2.683697046041488647e+03
1.816891994953155518e+03,6.431303297042846680e+03
2.899944380044937134e+03,2.910570520877838135e+03
1.275984905004501343e+03,6.520938969850540161e+03
3.829156250953674316e+03,3.199867991924285889e+03
2.413375884056091309e+03,6.825316182851791382e+03
3.358632822036743164e+03,5.643222411870956421e+03
3.167742178916931152e+03,2.043530493974685669e+03
2.688042459011077881e+03,5.278474224090576172e+03
2.175008278846740723e+03,1.397441335010528564e+04
2.892983283042907715e+03,7.579019145965576172e+03
4.495229403018951416e+03,9.480015630722045898e+02
2.026057156085968018e+03,4.386129444122314453e+03
5.449464207172393799e+03,3.091174906015396118e+03
3.912620820045471191e+03,4.565967988014221191e+03
7.132001399993896484e+02,3.731157506942749023e+03
4.627170536041259766e+03,6.629618744134902954e+03
4.534612087011337280e+03,4.602716077089309692e+03
1.162191844940185547e+03,5.232921947002410889e+03
1.914973458766937256e+03,3.634092082977294922e+03
1.750583230018615723e+03,9.124765269756317139e+02
2.463343189001083374e+03,3.245490553855895996e+03
4.169475171566009521e+02,5.955800418853759766e+02
4.684125322103500366e+03,1.956428053140640259e+03
2.527092540025711060e+03,8.326980479001998901e+03
5.392864903926849365e+03,9.338636920928955078e+03
4.225758849859237671e+03,9.498472620010375977e+03
3.067601315021514893e+03,5.274282657146453857e+03
3.860451021194458008e+03,2.604138886928558350e+03
2.774030159950256348e+03,6.553728775024414062e+03
1.022133555889129639e+03,9.382789850234985352e+02
5.927693249940872192e+03,1.484635530948638916e+03
2.220788208961486816e+03,3.545891284942626953e+03
4.304206246137619019e+03,3.097296360969543457e+03
2.576204491853713989e+03,7.396343949794769287e+03
3.224932664871215820e+03,5.957030612945556641e+03
2.869987383127212524e+03,3.277824583053588867e+03
1.451402074098587036e+03,3.445695995092391968e+03


==> simufigs/compare/tlamm_highd/scadTN.csv <==
9.970711297071129797e-01,9.974921630094043534e-01


==> simufigs/compare/tlamm_highd/scadTP.csv <==
1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/compare/tlamm_highd/scaderr.csv <==
3.562773632679299141e-01,4.743120414200451274e-01


==> simufigs/compare/tlamm_lowd/dimentions.csv <==
20
50
100
200
400
800
1600

==> simufigs/compare/tlamm_lowd/lassoTN.csv <==
9.000000000000000222e-01
9.000000000000000222e-01
9.333333333333333481e-01
9.473684210526315264e-01
9.602564102564102866e-01
9.734177215189873111e-01
9.798742138364779919e-01


==> simufigs/compare/tlamm_lowd/lassoTP.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/tlamm_lowd/lassoerr.csv <==
1.14E+00
1.29E+00
1.39E+00
1.47E+00
1.55E+00
1.65E+00
1.76E+00
1.79E+00
1.85E+00

==> simufigs/compare/tlamm_lowd/mcpTM.csv <==
6.803970336914062500e-01,3.672508287429809570e+01,4.172194099426269531e+01,2.876312994956970215e+01,3.312426686286926270e+01,4.586386799812316895e+01,1.198177279949188232e+03
5.756039619445800781e-01,3.256389808654785156e+01,4.129432511329650879e+01,3.072305703163146973e+01,3.269169688224792480e+01,4.733143115043640137e+01,1.374555165052413940e+03
5.729529857635498047e-01,3.085766577720642090e+01,3.994756817817687988e+01,2.742150378227233887e+01,4.559732103347778320e+01,4.062617611885070801e+01,9.902409248352050781e+02
5.451478958129882812e-01,2.976197886466979980e+01,3.838544583320617676e+01,2.894454097747802734e+01,3.523782491683959961e+01,4.910189795494079590e+01,1.264935110092163086e+03
6.411831378936767578e-01,2.770548105239868164e+01,3.132104802131652832e+01,2.806064510345458984e+01,7.016275000572204590e+01,4.047549700736999512e+01,1.522269490957260132e+03
7.683899402618408203e-01,3.589933109283447266e+01,2.719784283638000488e+01,3.583417606353759766e+01,3.559851121902465820e+01,4.693548417091369629e+01,9.444909880161285400e+02
5.806081295013427734e-01,3.163530588150024414e+01,3.659749698638916016e+01,2.652512216567993164e+01,3.074317312240600586e+01,4.501703906059265137e+01,6.325738852024078369e+02
5.679590702056884766e-01,2.674552178382873535e+01,3.707474088668823242e+01,2.800335407257080078e+01,2.646527218818664551e+01,4.211559200286865234e+01,4.741854710578918457e+02
6.621818542480468750e-01,3.811383891105651855e+01,3.637095785140991211e+01,3.157721114158630371e+01,3.413184905052185059e+01,5.201495409011840820e+01,2.340239681005477905e+03
6.061921119689941406e-01,3.472887301445007324e+01,4.200040411949157715e+01,3.046234822273254395e+01,2.971662092208862305e+01,4.340766596794128418e+01,1.978140606164932251e+03
9.077410697937011719e-01,4.438665699958801270e+01,4.829336214065551758e+01,2.975030207633972168e+01,5.437390398979187012e+01,7.925231385231018066e+01,5.276314738035202026e+03
9.738881587982177734e-01,4.874325013160705566e+01,2.643108892440795898e+01,2.759261798858642578e+01,4.012885212898254395e+01,5.538816809654235840e+01,5.574863105058670044e+03
8.316109180450439453e-01,3.614964914321899414e+01,3.254671621322631836e+01,3.947705793380737305e+01,3.049555015563964844e+01,4.034436488151550293e+01,8.318190369606018066e+02
5.364110469818115234e-01,3.006115198135375977e+01,4.113932394981384277e+01,2.151685500144958496e+01,3.661209511756896973e+01,5.970935297012329102e+01,6.771726431846618652e+02
4.799580574035644531e-01,3.226344704627990723e+01,3.912746715545654297e+01,2.526237416267395020e+01,3.298867201805114746e+01,4.526417708396911621e+01,6.577871470451354980e+02
5.747959613800048828e-01,3.191295218467712402e+01,2.507363986968994141e+01,2.587333297729492188e+01,4.299785900115966797e+01,5.408145093917846680e+01,1.756972851991653442e+03
6.314959526062011719e-01,2.924006915092468262e+01,3.294779896736145020e+01,3.110744309425354004e+01,3.126304197311401367e+01,5.036816501617431641e+01,1.561142701864242554e+03
5.201709270477294922e-01,3.543803906440734863e+01,2.452955389022827148e+01,2.680088400840759277e+01,2.918731713294982910e+01,5.405465292930603027e+01,8.868016090393066406e+02
5.474028587341308594e-01,3.835896301269531250e+01,2.772229695320129395e+01,2.914839100837707520e+01,3.214838099479675293e+01,4.184584903717041016e+01,1.081711632013320923e+03
7.506060600280761719e-01,3.381732511520385742e+01,3.640217900276184082e+01,2.619342184066772461e+01,3.334195303916931152e+01,6.239679694175720215e+01,1.441719212055206299e+03
7.739808559417724609e-01,3.556870388984680176e+01,2.725136303901672363e+01,2.547642016410827637e+01,3.311889696121215820e+01,4.318998599052429199e+01,9.103256709575653076e+02
6.023228168487548828e-01,3.527821898460388184e+01,2.509278583526611328e+01,3.011778116226196289e+01,3.543802213668823242e+01,4.068722915649414062e+01,9.270014009475708008e+02
6.677620410919189453e-01,3.284257793426513672e+01,2.993556594848632812e+01,3.749750995635986328e+01,3.923373818397521973e+01,5.525721287727355957e+01,1.490517339944839478e+03
7.674360275268554688e-01,3.868520283699035645e+01,2.928023695945739746e+01,2.801427888870239258e+01,3.902035713195800781e+01,4.401065587997436523e+01,1.270864629030227661e+03
5.274701118469238281e-01,3.452561998367309570e+01,4.608633589744567871e+01,2.886099386215209961e+01,3.511284899711608887e+01,4.354068899154663086e+01,6.622688491344451904e+02
6.655640602111816406e-01,2.572754287719726562e+01,3.372922396659851074e+01,2.522347402572631836e+01,5.981749010086059570e+01,4.152633595466613770e+01,7.128910779953002930e+02
6.692881584167480469e-01,2.744309210777282715e+01,2.900346088409423828e+01,3.461900401115417480e+01,4.291633200645446777e+01,5.645565104484558105e+01,9.877430379390716553e+02
6.169669628143310547e-01,3.110887789726257324e+01,3.521193408966064453e+01,2.196222901344299316e+01,2.602558803558349609e+01,5.572545504570007324e+01,8.221123631000518799e+02
7.805960178375244141e-01,3.602306199073791504e+01,4.288411998748779297e+01,2.971335411071777344e+01,4.392094206809997559e+01,7.208759403228759766e+01,2.998486509323120117e+02
5.634999275207519531e-01,2.744914793968200684e+01,3.430915784835815430e+01,2.811058688163757324e+01,3.717620301246643066e+01,3.497314596176147461e+01,2.358332637071609497e+03
7.444338798522949219e-01,2.876652503013610840e+01,2.782183599472045898e+01,4.426949191093444824e+01,4.189503192901611328e+01,4.331785106658935547e+01,1.056240747213363647e+03
6.176679134368896484e-01,2.916686606407165527e+01,3.805217504501342773e+01,2.742313504219055176e+01,3.649449396133422852e+01,4.367923688888549805e+01,8.302235248088836670e+02
6.841750144958496094e-01,3.489984202384948730e+01,3.401756095886230469e+01,2.378931808471679688e+01,3.331616306304931641e+01,5.186812996864318848e+01,7.347302730083465576e+02
6.502890586853027344e-01,4.382738685607910156e+01,3.435125303268432617e+01,3.261397504806518555e+01,3.378282690048217773e+01,5.019270396232604980e+01,6.987422640323638916e+02
5.856778621673583984e-01,3.196844100952148438e+01,3.117514610290527344e+01,2.449582982063293457e+01,3.409880709648132324e+01,3.938632082939147949e+01,3.564368078708648682e+02
8.620469570159912109e-01,3.581331682205200195e+01,4.526738595962524414e+01,2.951801490783691406e+01,3.105778098106384277e+01,3.954704904556274414e+01,1.340576900959014893e+03
7.406771183013916016e-01,3.245604681968688965e+01,3.779021406173706055e+01,2.903392505645751953e+01,4.030620503425598145e+01,4.185934495925903320e+01,8.010340120792388916e+02
8.016729354858398438e-01,3.391827511787414551e+01,4.659535098075866699e+01,3.204454016685485840e+01,3.304739999771118164e+01,4.784163212776184082e+01,8.304340910911560059e+02
7.165141105651855469e-01,3.189830493927001953e+01,4.727309203147888184e+01,2.509984493255615234e+01,3.953307986259460449e+01,5.474144792556762695e+01,8.473499240875244141e+02
7.027010917663574219e-01,4.108596801757812500e+01,3.032983207702636719e+01,3.162822079658508301e+01,3.565191102027893066e+01,4.552392601966857910e+01,1.147213424921035767e+03
9.313910007476806641e-01,3.419228696823120117e+01,3.356842589378356934e+01,4.638038206100463867e+01,3.316134190559387207e+01,3.908288598060607910e+01,8.460719699859619141e+02
7.715239524841308594e-01,2.672972917556762695e+01,3.049677896499633789e+01,2.720122599601745605e+01,5.705096697807312012e+01,4.072469305992126465e+01,9.269035599231719971e+02
8.270041942596435547e-01,3.320097899436950684e+01,3.890427708625793457e+01,2.671559214591979980e+01,2.611895394325256348e+01,5.437584805488586426e+01,2.363542051315307617e+02
6.469280719757080078e-01,3.862346792221069336e+01,3.025881814956665039e+01,2.910983085632324219e+01,4.638162398338317871e+01,3.840240812301635742e+01,4.264455950260162354e+02
6.946039199829101562e-01,3.979344701766967773e+01,3.094030308723449707e+01,2.622667002677917480e+01,3.875365686416625977e+01,4.299725985527038574e+01,9.535710320472717285e+02
7.353529930114746094e-01,3.547666501998901367e+01,3.454405093193054199e+01,3.146998000144958496e+01,3.552625703811645508e+01,4.817093300819396973e+01,1.154028949975967407e+03
5.226559638977050781e-01,2.778791809082031250e+01,3.385861492156982422e+01,2.830707311630249023e+01,3.481180715560913086e+01,3.789846491813659668e+01,3.940979418754577637e+02
6.954250335693359375e-01,3.122642517089843750e+01,3.781527900695800781e+01,3.052128505706787109e+01,2.802160811424255371e+01,4.928412103652954102e+01,1.033381751775741577e+03
6.886229515075683594e-01,3.035643696784973145e+01,3.885549306869506836e+01,3.163814711570739746e+01,2.995084810256958008e+01,4.031664800643920898e+01,8.923439149856567383e+02
8.561501502990722656e-01,3.802073502540588379e+01,2.855527901649475098e+01,2.618757104873657227e+01,2.701265788078308105e+01,5.378332400321960449e+01,1.404517524003982544e+03
6.611778736114501953e-01,3.473460984230041504e+01,3.423782587051391602e+01,2.329585504531860352e+01,3.695887303352355957e+01,3.358821582794189453e+01,2.397521679401397705e+02
5.534510612487792969e-01,3.534332990646362305e+01,2.664267182350158691e+01,3.283389687538146973e+01,3.612492394447326660e+01,7.537446999549865723e+01,5.428288540840148926e+02
5.655970573425292969e-01,3.186149477958679199e+01,4.178450894355773926e+01,2.452207493782043457e+01,3.499907398223876953e+01,4.011630177497863770e+01,8.933752999305725098e+02
7.123630046844482422e-01,4.384564399719238281e+01,3.059961295127868652e+01,2.452120900154113770e+01,3.299936294555664062e+01,5.004792404174804688e+01,1.515551908016204834e+03
5.714468955993652344e-01,2.820379304885864258e+01,3.994313216209411621e+01,2.642653894424438477e+01,3.376516389846801758e+01,4.556380987167358398e+01,5.434072418212890625e+02
8.263130187988281250e-01,2.741849803924560547e+01,4.178602600097656250e+01,2.579837512969970703e+01,3.133886313438415527e+01,3.704109215736389160e+01,5.465094380378723145e+02
6.251881122589111328e-01,4.125039577484130859e+01,3.109128212928771973e+01,2.828153300285339355e+01,3.434290289878845215e+01,4.827306580543518066e+01,2.502493612051010132e+03
6.932709217071533203e-01,3.366738891601562500e+01,3.665430617332458496e+01,3.272665190696716309e+01,4.209215307235717773e+01,3.196235203742980957e+01,1.825509468078613281e+03
5.881550312042236328e-01,3.317999696731567383e+01,3.458035707473754883e+01,2.807376313209533691e+01,3.246147489547729492e+01,4.074918198585510254e+01,6.396366090774536133e+02
7.312090396881103516e-01,3.290656614303588867e+01,4.769289588928222656e+01,4.432515692710876465e+01,3.712435483932495117e+01,5.352552390098571777e+01,1.620987997055053711e+03
6.499860286712646484e-01,4.552846503257751465e+01,3.000335192680358887e+01,3.628230381011962891e+01,4.344280815124511719e+01,1.113874359130859375e+02,1.252596539974212646e+03
7.817511558532714844e-01,3.733586597442626953e+01,2.719284296035766602e+01,2.651194500923156738e+01,4.021179604530334473e+01,4.545520210266113281e+01,1.882266482830047607e+03
6.966850757598876953e-01,3.004490685462951660e+01,2.853628778457641602e+01,4.518091988563537598e+01,2.795411801338195801e+01,4.710055685043334961e+01,1.174355249881744385e+03
6.285431385040283203e-01,6.038459682464599609e+01,3.147662401199340820e+01,2.445305609703063965e+01,3.730570697784423828e+01,2.132143092155456543e+01,6.023964819908142090e+02
6.027100086212158203e-01,3.030744910240173340e+01,3.292863702774047852e+01,2.298344802856445312e+01,3.403299498558044434e+01,4.919857192039489746e+01,1.847786159038543701e+03
7.039558887481689453e-01,3.925889515876770020e+01,3.237869095802307129e+01,3.086432385444641113e+01,3.591909217834472656e+01,5.780549979209899902e+01,1.292151146888732910e+03
5.963571071624755859e-01,3.269688081741333008e+01,4.253809595108032227e+01,3.088735103607177734e+01,4.056337594985961914e+01,2.671372795104980469e+01,1.004815056800842285e+03
6.431980133056640625e-01,3.551666307449340820e+01,3.555690813064575195e+01,2.631113815307617188e+01,5.018102788925170898e+01,4.359656500816345215e+01,7.677784650325775146e+02
6.708760261535644531e-01,3.596785807609558105e+01,3.654322290420532227e+01,3.193599700927734375e+01,2.668170619010925293e+01,4.107995414733886719e+01,1.687748273134231567e+03
8.558058738708496094e-01,2.661767601966857910e+01,3.490339899063110352e+01,3.406443810462951660e+01,2.910045194625854492e+01,3.986078691482543945e+01,9.188295290470123291e+02
5.587677955627441406e-01,3.469540619850158691e+01,2.703356385231018066e+01,2.624138998985290527e+01,2.909280610084533691e+01,4.923702692985534668e+01,6.265999290943145752e+02
6.036942005157470703e-01,2.772088909149169922e+01,3.074312591552734375e+01,2.471268391609191895e+01,3.526049709320068359e+01,3.941865706443786621e+01,1.383619940996170044e+03
5.232610702514648438e-01,3.816738700866699219e+01,4.679609704017639160e+01,2.902179312705993652e+01,6.007805991172790527e+01,4.085494589805603027e+01,5.062170550823211670e+02
4.959189891815185547e-01,2.839973807334899902e+01,4.056479310989379883e+01,3.001354908943176270e+01,3.358816909790039062e+01,5.126227784156799316e+01,2.556195690870285034e+03
7.381980419158935547e-01,3.080168199539184570e+01,3.355643415451049805e+01,3.166004109382629395e+01,3.354477882385253906e+01,6.017270612716674805e+01,8.417058498859405518e+02
7.465581893920898438e-01,3.089982700347900391e+01,3.317519497871398926e+01,2.701549100875854492e+01,3.800215578079223633e+01,4.703711414337158203e+01,1.371834959983825684e+03
7.931540012359619141e-01,2.848646712303161621e+01,3.837755584716796875e+01,2.837972021102905273e+01,3.155635619163513184e+01,8.448705101013183594e+01,1.086370771884918213e+03
6.896169185638427734e-01,3.083586716651916504e+01,2.666488385200500488e+01,3.237635397911071777e+01,3.383716607093811035e+01,4.746233892440795898e+01,1.735859162807464600e+03
7.352390289306640625e-01,2.897506785392761230e+01,3.629609107971191406e+01,2.429222512245178223e+01,3.520863699913024902e+01,5.202050495147705078e+01,1.550050966024398804e+03
6.875131130218505859e-01,3.073598194122314453e+01,4.446207189559936523e+01,2.478475999832153320e+01,3.531088685989379883e+01,4.492939305305480957e+01,1.455771415948867798e+03
6.549339294433593750e-01,3.500988507270812988e+01,4.520847010612487793e+01,2.967417287826538086e+01,1.903701901435852051e+01,1.134531629085540771e+02,1.519797055006027222e+03
7.866609096527099609e-01,3.753576612472534180e+01,2.933593702316284180e+01,3.253649306297302246e+01,3.247956705093383789e+01,3.735690617561340332e+01,1.445225584030151367e+03
5.490019321441650391e-01,2.481432914733886719e+01,3.350274586677551270e+01,3.290364003181457520e+01,2.238472104072570801e+01,4.656679415702819824e+01,8.719692540168762207e+02
6.389060020446777344e-01,3.139435291290283203e+01,3.589883494377136230e+01,3.183260107040405273e+01,3.390528297424316406e+01,2.858658003807067871e+01,6.427367160320281982e+02
5.564692020416259766e-01,2.699539518356323242e+01,3.742429709434509277e+01,2.457034802436828613e+01,3.186584901809692383e+01,4.086258411407470703e+01,7.701351499557495117e+02
7.949891090393066406e-01,2.590641593933105469e+01,2.857898521423339844e+01,3.797575378417968750e+01,3.630743098258972168e+01,4.236165690422058105e+01,2.057295762062072754e+03
8.436667919158935547e-01,4.816985607147216797e+01,2.219555091857910156e+01,3.201009488105773926e+01,4.894144797325134277e+01,5.186300778388977051e+01,3.425624428033828735e+03
7.366991043090820312e-01,2.978528189659118652e+01,3.670258593559265137e+01,2.978538298606872559e+01,3.541512489318847656e+01,3.973089098930358887e+01,1.329266095876693726e+03
6.465008258819580078e-01,3.185324788093566895e+01,3.025087094306945801e+01,2.857746911048889160e+01,2.949072909355163574e+01,3.730900621414184570e+01,1.768074620008468628e+03
5.606439113616943359e-01,3.308278203010559082e+01,4.284674000740051270e+01,4.113194394111633301e+01,2.781987190246582031e+01,3.670728683471679688e+01,7.212003200054168701e+02
5.841779708862304688e-01,3.255809593200683594e+01,2.541670918464660645e+01,3.081790494918823242e+01,3.694435286521911621e+01,4.593215012550354004e+01,1.055426114082336426e+03
9.500310420989990234e-01,3.473819208145141602e+01,3.424147796630859375e+01,3.811045384407043457e+01,4.018671512603759766e+01,4.218505191802978516e+01,1.665002007961273193e+03
7.643358707427978516e-01,3.115693092346191406e+01,3.151635694503784180e+01,2.613608789443969727e+01,3.134511303901672363e+01,5.383090400695800781e+01,1.002605623006820679e+03
8.581020832061767578e-01,3.377044987678527832e+01,2.474553918838500977e+01,2.461034703254699707e+01,3.210806703567504883e+01,4.908663392066955566e+01,6.485670840740203857e+02
5.112318992614746094e-01,3.228958392143249512e+01,3.835038089752197266e+01,3.076962804794311523e+01,3.091908407211303711e+01,3.243441200256347656e+01,6.392237551212310791e+02
6.869668960571289062e-01,3.118435192108154297e+01,4.062996983528137207e+01,3.151934814453125000e+01,3.581949186325073242e+01,5.700756192207336426e+01,7.400335547924041748e+02
5.845038890838623047e-01,3.352256011962890625e+01,4.266981697082519531e+01,2.971304798126220703e+01,2.696207189559936523e+01,4.415817213058471680e+01,1.735297373056411743e+03
8.930690288543701172e-01,3.809985184669494629e+01,2.934807395935058594e+01,3.079760193824768066e+01,5.693055486679077148e+01,5.264495897293090820e+01,3.235433964967727661e+03
9.569709300994873047e-01,3.600800800323486328e+01,3.284564709663391113e+01,3.268824791908264160e+01,3.730082106590270996e+01,4.681661415100097656e+01,2.502060943126678467e+03
5.929219722747802734e-01,3.484899210929870605e+01,3.690484905242919922e+01,3.605038094520568848e+01,3.482717895507812500e+01,4.335484099388122559e+01,1.056235952138900757e+03


==> simufigs/compare/tlamm_lowd/mcpTN.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
9.987341772151898667e-01
1.000000000000000000e+00


==> simufigs/compare/tlamm_lowd/mcpTP.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/tlamm_lowd/mcperr.csv <==
3.23E-01
3.16E-01
3.02E-01
2.98E-01
3.13E-01
3.18E-01
3.35E-01
3.40E-01
2.07E+00

==> simufigs/compare/tlamm_lowd/scadTM.csv <==
6.957349777221679688e-01,2.798353505134582520e+01,4.315810918807983398e+01,3.200026988983154297e+01,3.439434409141540527e+01,5.395507407188415527e+01,1.871266952991485596e+03
6.351699829101562500e-01,3.582115387916564941e+01,4.748476600646972656e+01,3.118093395233154297e+01,3.426803612709045410e+01,4.761916899681091309e+01,1.778172945022583008e+03
5.543549060821533203e-01,3.217376399040222168e+01,4.398126888275146484e+01,3.240530300140380859e+01,3.948696708679199219e+01,4.405520009994506836e+01,1.312449198007583618e+03
5.479691028594970703e-01,3.528351998329162598e+01,3.382743000984191895e+01,2.806316518783569336e+01,3.724182009696960449e+01,4.119878792762756348e+01,1.661959933996200562e+03
6.416361331939697266e-01,3.200227904319763184e+01,3.756516814231872559e+01,3.734915900230407715e+01,5.645815014839172363e+01,4.726245307922363281e+01,2.187062225103378296e+03
8.152348995208740234e-01,3.705809283256530762e+01,3.498855495452880859e+01,3.389746594429016113e+01,4.103377819061279297e+01,5.013999819755554199e+01,1.755398356914520264e+03
6.819519996643066406e-01,3.656528377532958984e+01,3.026601386070251465e+01,3.689631700515747070e+01,3.070381188392639160e+01,4.161732316017150879e+01,6.302371919155120850e+02
5.756709575653076172e-01,3.074219202995300293e+01,3.743404006958007812e+01,3.578853988647460938e+01,3.147886610031127930e+01,4.228101110458374023e+01,5.633268158435821533e+02
7.694320678710937500e-01,3.701486086845397949e+01,2.688100910186767578e+01,3.227243590354919434e+01,3.871396684646606445e+01,4.932152295112609863e+01,2.141535752058029175e+03
6.010050773620605469e-01,4.489089202880859375e+01,3.307133698463439941e+01,3.453295302391052246e+01,3.100831508636474609e+01,4.940492296218872070e+01,2.252674602985382080e+03
8.671090602874755859e-01,4.277211213111877441e+01,5.090323114395141602e+01,2.560771489143371582e+01,4.576238799095153809e+01,6.864099812507629395e+01,4.046926705121994019e+03
1.124253988265991211e+00,4.409130287170410156e+01,3.133078908920288086e+01,2.859702897071838379e+01,5.090659403800964355e+01,6.900148177146911621e+01,4.429865885972976685e+03
8.452501296997070312e-01,3.832511401176452637e+01,3.708910083770751953e+01,3.394511818885803223e+01,3.518152379989624023e+01,3.574165105819702148e+01,8.676060881614685059e+02
6.099340915679931641e-01,3.707985806465148926e+01,4.580377388000488281e+01,2.744902801513671875e+01,3.633154082298278809e+01,5.557765603065490723e+01,1.466777060031890869e+03
5.739588737487792969e-01,3.064340901374816895e+01,4.350637698173522949e+01,3.304867696762084961e+01,3.279340505599975586e+01,5.463197422027587891e+01,5.973716909885406494e+02
5.548830032348632812e-01,3.041927099227905273e+01,3.344331502914428711e+01,3.147242593765258789e+01,3.846603512763977051e+01,5.259791803359985352e+01,1.518182337999343872e+03
6.314060688018798828e-01,3.131348013877868652e+01,4.722561192512512207e+01,3.119782996177673340e+01,2.812935900688171387e+01,4.597666406631469727e+01,1.542597229003906250e+03
6.229050159454345703e-01,3.339327788352966309e+01,3.025884103775024414e+01,3.514629197120666504e+01,3.252540516853332520e+01,6.126497507095336914e+01,7.545866930484771729e+02
5.713548660278320312e-01,3.602416896820068359e+01,2.753506708145141602e+01,3.299187397956848145e+01,3.759070301055908203e+01,4.118598890304565430e+01,1.198795515060424805e+03
8.251969814300537109e-01,2.911217689514160156e+01,3.245947408676147461e+01,3.040172791481018066e+01,3.712577104568481445e+01,5.640633201599121094e+01,1.230021824121475220e+03
7.783360481262207031e-01,3.919799900054931641e+01,3.519024610519409180e+01,2.574440598487854004e+01,3.373763179779052734e+01,4.048216891288757324e+01,1.359872808218002319e+03
6.423180103302001953e-01,3.549299311637878418e+01,2.829718494415283203e+01,2.896732211112976074e+01,3.174158501625061035e+01,5.463009500503540039e+01,1.022323075056076050e+03
6.489310264587402344e-01,3.874732899665832520e+01,4.383099794387817383e+01,3.258022713661193848e+01,3.462548089027404785e+01,5.271247577667236328e+01,1.288442189931869507e+03
7.091100215911865234e-01,4.260808110237121582e+01,3.530523800849914551e+01,3.117586708068847656e+01,3.767000985145568848e+01,5.154662704467773438e+01,1.204089753866195679e+03
6.407008171081542969e-01,3.438834214210510254e+01,5.094398903846740723e+01,3.687496089935302734e+01,3.436935400962829590e+01,4.182035899162292480e+01,8.409728820323944092e+02
6.588518619537353516e-01,3.009420704841613770e+01,4.569648194313049316e+01,3.345875000953674316e+01,3.760818004608154297e+01,4.388961005210876465e+01,7.529151349067687988e+02
6.475450992584228516e-01,3.555510592460632324e+01,3.121018409729003906e+01,4.013704586029052734e+01,3.204185199737548828e+01,4.968606805801391602e+01,1.004967096090316772e+03
5.004720687866210938e-01,3.335482215881347656e+01,3.223704791069030762e+01,2.584812307357788086e+01,3.339422297477722168e+01,7.733412885665893555e+01,6.204525129795074463e+02
7.472047805786132812e-01,3.321979284286499023e+01,2.926024699211120605e+01,3.533527803421020508e+01,3.690597796440124512e+01,7.048668599128723145e+01,3.651113700866699219e+02
5.506370067596435547e-01,2.361684608459472656e+01,3.160354495048522949e+01,2.810188794136047363e+01,3.827174687385559082e+01,3.601115083694458008e+01,1.423100309848785400e+03
7.038609981536865234e-01,4.860805511474609375e+01,3.114100003242492676e+01,4.139213585853576660e+01,4.379671311378479004e+01,4.372021102905273438e+01,9.228380899429321289e+02
6.310300827026367188e-01,2.930032801628112793e+01,2.690334296226501465e+01,2.794328188896179199e+01,3.553980612754821777e+01,4.253050398826599121e+01,6.927985558509826660e+02
6.466879844665527344e-01,3.674732112884521484e+01,3.875403499603271484e+01,2.409307098388671875e+01,3.877815485000610352e+01,5.683939909934997559e+01,7.438338489532470703e+02
5.802209377288818359e-01,2.978296899795532227e+01,3.837207508087158203e+01,3.508541512489318848e+01,3.188463783264160156e+01,4.476523399353027344e+01,2.030056756973266602e+03
7.090919017791748047e-01,3.601473307609558105e+01,3.636129498481750488e+01,2.705470180511474609e+01,3.040598392486572266e+01,5.143815302848815918e+01,2.128688640594482422e+02
8.813400268554687500e-01,4.471071696281433105e+01,4.579688692092895508e+01,3.702365112304687500e+01,3.011564207077026367e+01,4.103775906562805176e+01,1.099446444988250732e+03
7.630679607391357422e-01,3.710759401321411133e+01,4.210650205612182617e+01,2.592186212539672852e+01,3.945082998275756836e+01,4.669272184371948242e+01,1.009424175024032593e+03
7.465031147003173828e-01,3.209461307525634766e+01,4.796734094619750977e+01,2.235391592979431152e+01,3.821838903427124023e+01,5.045369386672973633e+01,1.008032906055450439e+03
7.543997764587402344e-01,3.968694591522216797e+01,4.262783718109130859e+01,2.664459395408630371e+01,4.464162111282348633e+01,5.768504405021667480e+01,8.934087820053100586e+02
8.058800697326660156e-01,3.572382593154907227e+01,3.032785296440124512e+01,3.069720005989074707e+01,3.888735795021057129e+01,4.788946080207824707e+01,1.222577761888504028e+03
8.405530452728271484e-01,3.515651297569274902e+01,3.532522201538085938e+01,3.786954903602600098e+01,3.274258899688720703e+01,4.295064711570739746e+01,6.901690828800201416e+02
6.959011554718017578e-01,2.920807194709777832e+01,3.688773393630981445e+01,2.846599102020263672e+01,6.025863599777221680e+01,4.571199297904968262e+01,9.287799828052520752e+02
6.896688938140869141e-01,3.824955296516418457e+01,4.708960485458374023e+01,3.006390500068664551e+01,3.188603711128234863e+01,4.997252392768859863e+01,1.410554409027099609e+02
6.026768684387207031e-01,3.923848295211791992e+01,3.630990004539489746e+01,3.302386403083801270e+01,3.768366503715515137e+01,4.741191411018371582e+01,4.254868831634521484e+02
6.229028701782226562e-01,3.847384786605834961e+01,3.184903597831726074e+01,2.958387613296508789e+01,3.868291306495666504e+01,4.661768102645874023e+01,1.031770074844360352e+03
7.804980278015136719e-01,3.338639187812805176e+01,3.544473409652709961e+01,3.168725895881652832e+01,3.339221096038818359e+01,4.663492012023925781e+01,1.156577244997024536e+03
5.037369728088378906e-01,2.655666303634643555e+01,3.522869396209716797e+01,3.306952905654907227e+01,4.001985383033752441e+01,3.801522898674011230e+01,1.754746220111846924e+02
7.124519348144531250e-01,3.246693587303161621e+01,3.052262401580810547e+01,3.284649610519409180e+01,3.491257691383361816e+01,4.148207998275756836e+01,9.987624239921569824e+02
7.263681888580322266e-01,3.601824212074279785e+01,3.786093688011169434e+01,3.073922491073608398e+01,3.512092208862304688e+01,4.064329504966735840e+01,1.015676588058471680e+03
8.635108470916748047e-01,4.183556890487670898e+01,3.378457117080688477e+01,3.106918501853942871e+01,4.089284586906433105e+01,5.474104499816894531e+01,1.493267542123794556e+03
6.678750514984130859e-01,2.919260597229003906e+01,4.304902505874633789e+01,3.109131097793579102e+01,3.644022798538208008e+01,3.968080997467041016e+01,3.014921789169311523e+02
4.366679191589355469e-01,3.155314302444458008e+01,3.558814001083374023e+01,3.428045988082885742e+01,3.384709000587463379e+01,5.031123995780944824e+01,5.198705329895019531e+02
5.902941226959228516e-01,3.065947103500366211e+01,4.627900505065917969e+01,2.762768507003784180e+01,3.667453193664550781e+01,4.695646095275878906e+01,2.158585545063018799e+03
6.991789340972900391e-01,5.155378484725952148e+01,3.786034893989562988e+01,4.141826796531677246e+01,3.489690303802490234e+01,5.409488797187805176e+01,2.152565475940704346e+03
5.838658809661865234e-01,3.168684720993041992e+01,3.776278519630432129e+01,3.247487401962280273e+01,3.125117397308349609e+01,4.711371994018554688e+01,3.441423401832580566e+02
5.679230690002441406e-01,2.959493494033813477e+01,3.574246907234191895e+01,2.834411120414733887e+01,2.921946382522583008e+01,4.219247007369995117e+01,6.562502868175506592e+02
6.771090030670166016e-01,4.148364591598510742e+01,3.259504914283752441e+01,3.268463993072509766e+01,3.647146415710449219e+01,5.238289999961853027e+01,2.166258008003234863e+03
6.627202033996582031e-01,4.125007605552673340e+01,3.727853608131408691e+01,3.142641806602478027e+01,4.183585810661315918e+01,3.995615816116333008e+01,2.018931636095046997e+03
5.913829803466796875e-01,3.497328305244445801e+01,3.233217096328735352e+01,2.752366113662719727e+01,3.353192305564880371e+01,4.532603001594543457e+01,6.259978260993957520e+02
6.438889503479003906e-01,3.610285305976867676e+01,4.660057210922241211e+01,3.520272302627563477e+01,3.764092397689819336e+01,4.432770395278930664e+01,1.570254560947418213e+03
6.494300365447998047e-01,3.816156315803527832e+01,3.280137109756469727e+01,3.569241309165954590e+01,4.086864399909973145e+01,8.558456110954284668e+01,6.829640300273895264e+02
6.410930156707763672e-01,3.381657505035400391e+01,3.505573391914367676e+01,2.872666001319885254e+01,3.821606111526489258e+01,3.846223092079162598e+01,1.796190239191055298e+03
7.940299510955810547e-01,3.411450505256652832e+01,3.392409896850585938e+01,3.062924814224243164e+01,3.081101918220520020e+01,5.085050702095031738e+01,1.380408156156539917e+03
6.901810169219970703e-01,5.688279914855957031e+01,3.259818315505981445e+01,2.715548896789550781e+01,4.002263998985290527e+01,1.987739205360412598e+01,4.289499239921569824e+02
5.923619270324707031e-01,3.423039603233337402e+01,3.725341105461120605e+01,2.926113796234130859e+01,3.680594301223754883e+01,5.920248413085937500e+01,1.476906428813934326e+03
7.728509902954101562e-01,4.341693401336669922e+01,3.473763918876647949e+01,3.430350089073181152e+01,3.192354416847229004e+01,5.036802601814270020e+01,1.623635278940200806e+03
5.872430801391601562e-01,3.688611102104187012e+01,3.946785712242126465e+01,2.890629696846008301e+01,4.125950503349304199e+01,3.033230280876159668e+01,1.062009620904922485e+03
6.807208061218261719e-01,3.366630387306213379e+01,4.975189113616943359e+01,2.646242690086364746e+01,5.694867110252380371e+01,4.479428005218505859e+01,4.614123148918151855e+02
6.734349727630615234e-01,3.576755094528198242e+01,3.700044012069702148e+01,3.042867708206176758e+01,2.727935719490051270e+01,4.501521205902099609e+01,2.007547352790832520e+03
8.198459148406982422e-01,2.641705203056335449e+01,3.271778106689453125e+01,2.940929508209228516e+01,3.724036002159118652e+01,4.828582096099853516e+01,8.610100228786468506e+02
5.882711410522460938e-01,4.108730602264404297e+01,2.664619493484497070e+01,3.107700800895690918e+01,2.882752299308776855e+01,5.725821495056152344e+01,5.027991380691528320e+02
5.798120498657226562e-01,2.842759108543395996e+01,3.832593202590942383e+01,3.129239892959594727e+01,3.134979701042175293e+01,4.366305708885192871e+01,1.132945361137390137e+03
5.368649959564208984e-01,3.563420796394348145e+01,4.796458792686462402e+01,3.738751912117004395e+01,4.018996810913085938e+01,4.613831400871276855e+01,5.939566318988800049e+02
5.223531723022460938e-01,2.517271089553833008e+01,4.613605999946594238e+01,3.083859515190124512e+01,4.149314093589782715e+01,4.990314602851867676e+01,1.226024957895278931e+03
6.900739669799804688e-01,2.537340402603149414e+01,3.821695303916931152e+01,2.998984003067016602e+01,4.032773995399475098e+01,4.822221493721008301e+01,8.598739049434661865e+02
6.797699928283691406e-01,3.228500509262084961e+01,4.105561780929565430e+01,2.546272802352905273e+01,3.243663191795349121e+01,5.150311493873596191e+01,7.641776869297027588e+02
7.452909946441650391e-01,3.609082722663879395e+01,4.110161805152893066e+01,2.636507201194763184e+01,3.300910282135009766e+01,7.129227018356323242e+01,1.255019860982894897e+03
6.093649864196777344e-01,2.837045001983642578e+01,2.428744697570800781e+01,3.402571988105773926e+01,3.212491798400878906e+01,4.359096908569335938e+01,2.307193148136138916e+03
6.961071491241455078e-01,3.314332485198974609e+01,3.151817798614501953e+01,2.940598082542419434e+01,3.655288004875183105e+01,5.520514392852783203e+01,1.742381187200546265e+03
7.123379707336425781e-01,2.520209789276123047e+01,4.620461606979370117e+01,2.581372785568237305e+01,4.017096400260925293e+01,4.058513307571411133e+01,1.952134440183639526e+03
6.334300041198730469e-01,3.960056209564208984e+01,4.124916815757751465e+01,3.230733799934387207e+01,1.933985900878906250e+01,6.167262291908264160e+01,1.654145751953125000e+03
7.647180557250976562e-01,4.301291513442993164e+01,3.625084781646728516e+01,3.598543715476989746e+01,3.418141198158264160e+01,4.544423818588256836e+01,1.621416000843048096e+03
6.457879543304443359e-01,2.781692719459533691e+01,3.054410219192504883e+01,2.993579101562500000e+01,2.610152888298034668e+01,3.633374404907226562e+01,8.151102139949798584e+02
6.031601428985595703e-01,2.890287113189697266e+01,4.188007688522338867e+01,2.829217386245727539e+01,3.524130201339721680e+01,3.900827503204345703e+01,5.995123379230499268e+02
5.282380580902099609e-01,2.502710509300231934e+01,3.389858984947204590e+01,3.048471999168395996e+01,3.540055704116821289e+01,4.058750414848327637e+01,8.325660340785980225e+02
7.651300430297851562e-01,3.235809016227722168e+01,3.121075916290283203e+01,3.888564705848693848e+01,3.821856093406677246e+01,3.923238086700439453e+01,4.309063867092132568e+03
7.129981517791748047e-01,4.645069789886474609e+01,2.828106999397277832e+01,3.282085514068603516e+01,5.176862287521362305e+01,4.913768100738525391e+01,4.731774204969406128e+03
6.654841899871826172e-01,3.784847402572631836e+01,3.956152987480163574e+01,4.513800907135009766e+01,3.542795395851135254e+01,3.867318892478942871e+01,1.386111028909683228e+03
6.527090072631835938e-01,3.074040794372558594e+01,3.130029582977294922e+01,3.088045191764831543e+01,2.988993406295776367e+01,3.793597698211669922e+01,1.906746158123016357e+03
5.869970321655273438e-01,3.123908090591430664e+01,4.753796911239624023e+01,3.626673984527587891e+01,2.706743717193603516e+01,4.158637714385986328e+01,8.127813439369201660e+02
6.807641983032226562e-01,2.855467700958251953e+01,3.629239392280578613e+01,3.571013808250427246e+01,3.354719591140747070e+01,4.550976800918579102e+01,1.415426643133163452e+03
9.062850475311279297e-01,3.051259994506835938e+01,3.339867591857910156e+01,3.047157120704650879e+01,3.236698913574218750e+01,4.335653114318847656e+01,1.762302970886230469e+03
7.556698322296142578e-01,3.258084487915039062e+01,3.364434409141540527e+01,2.783602499961853027e+01,3.197713613510131836e+01,5.333428096771240234e+01,1.244449753046035767e+03
7.532408237457275391e-01,2.825357794761657715e+01,2.493698215484619141e+01,2.620159411430358887e+01,3.582499289512634277e+01,5.207905793190002441e+01,9.670960471630096436e+02
4.910109043121337891e-01,2.994518017768859863e+01,3.381728315353393555e+01,3.687806797027587891e+01,2.988786697387695312e+01,3.868220806121826172e+01,9.190673990249633789e+02
6.501719951629638672e-01,3.164290499687194824e+01,4.271271109580993652e+01,3.494305396080017090e+01,3.578382396697998047e+01,5.662494492530822754e+01,8.630809879302978516e+02
4.694540500640869141e-01,3.129283213615417480e+01,3.860827398300170898e+01,3.688629794120788574e+01,3.421480393409729004e+01,4.407746005058288574e+01,1.001922653913497925e+03
9.466271400451660156e-01,5.334380888938903809e+01,2.411010789871215820e+01,3.413680791854858398e+01,6.161244297027587891e+01,5.101734614372253418e+01,3.068926355838775635e+03
8.683450222015380859e-01,4.223827409744262695e+01,3.848610806465148926e+01,3.039454698562622070e+01,4.174369382858276367e+01,5.061626386642456055e+01,2.320356083869934082e+03
5.770251750946044922e-01,3.064167404174804688e+01,3.596673607826232910e+01,3.245862007141113281e+01,3.814022898674011230e+01,4.561451601982116699e+01,1.344916414022445679e+03


==> simufigs/compare/tlamm_lowd/scadTN.csv <==
9.000000000000000222e-01
9.624999999999999112e-01
9.777777777777777457e-01
9.842105263157894246e-01
9.923076923076923350e-01
9.949367088607594667e-01
9.962264150943396235e-01


==> simufigs/compare/tlamm_lowd/scadTP.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> simufigs/compare/tlamm_lowd/scaderr.csv <==
3.22E-01
3.14E-01
3.07E-01
2.96E-01
3.22E-01
3.30E-01
3.43E-01
3.56E-01
4.74E-01

==> simufigs/oracle/autocorr/lassoTN.csv <==
8.000000000000000444e-01,9.000000000000000222e-01,9.111111111111110938e-01,9.368421052631579204e-01,9.512820512820512331e-01,9.613924050632911555e-01
8.000000000000000444e-01,8.750000000000000000e-01,9.000000000000000222e-01,9.210526315789473450e-01,9.333333333333333481e-01,9.531645569620252889e-01
6.999999999999999556e-01,8.750000000000000000e-01,8.777777777777777679e-01,9.052631578947368807e-01,9.307692307692307931e-01,9.443037974683544666e-01
7.500000000000000000e-01,8.499999999999999778e-01,8.888888888888888395e-01,9.052631578947368807e-01,9.282051282051282382e-01,9.430379746835443333e-01


==> simufigs/oracle/autocorr/lassoTP.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/autocorr/lassoerr.csv <==
1.193800773765860690e+00,1.215672382407718688e+00,1.228378132595007610e+00,1.285294178039154911e+00,1.305794218666025408e+00,1.350231498648626793e+00
8.599733260410210578e-01,9.282360866592263005e-01,9.624422023530150305e-01,1.019137722680465652e+00,1.092455667438834155e+00,1.146414834333562727e+00
7.629170124584617740e-01,8.391535458382344270e-01,9.099533847383742824e-01,9.321649496439663451e-01,1.000012843338564661e+00,1.009711343757144331e+00
6.735983815454670287e-01,7.643715779597741733e-01,8.773372348675587684e-01,8.993103482180222485e-01,9.312953268711794408e-01,9.437523571888766227e-01


==> simufigs/oracle/autocorr/mcpTM.csv <==
1.113815307617187500e-01,1.289764642715454102e-01,4.049079537391662598e+00,5.376747965812683105e+00,9.614922523498535156e+00,1.341485893726348877e+01
2.340570688247680664e-01,1.223697352409362793e+01,1.597774994373321533e+01,2.196425557136535645e+01,1.755141246318817139e+01,1.742792201042175293e+01
3.590250015258789062e-01,1.870215356349945068e+01,1.972592246532440186e+01,1.482553660869598389e+01,1.594703042507171631e+01,1.778648650646209717e+01
5.257380008697509766e-01,1.993378949165344238e+01,1.553357958793640137e+01,1.627474153041839600e+01,1.848626101016998291e+01,2.179506440162658691e+02


==> simufigs/oracle/autocorr/mcpTN.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.987341772151898667e-01
9.499999999999999556e-01,1.000000000000000000e+00,1.000000000000000000e+00,9.947368421052631415e-01,9.974358974358974450e-01,1.000000000000000000e+00


==> simufigs/oracle/autocorr/mcpTP.csv <==
8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000222e-01,9.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/autocorr/mcperr.csv <==
1.934669439702679128e+00,2.120656282520591684e+00,2.290657804639637085e+00,2.399979339139709733e+00,2.601459404837584088e+00,2.648342798455669556e+00
8.700607371945106028e-01,8.782773744806916527e-01,1.004478671122766009e+00,1.003256301416188156e+00,1.028884951622005328e+00,1.248952180868346584e+00
6.849585765094222678e-01,6.005158111009551991e-01,6.330028331901444982e-01,5.962472073419544660e-01,6.189593644117747928e-01,5.862487680195469508e-01
5.289778336262640490e-01,4.975843583454803154e-01,5.691804274891418824e-01,5.305289997871862617e-01,5.174661085070599853e-01,4.512571998057972600e-01


==> simufigs/oracle/autocorr/scadTM.csv <==
1.072214841842651367e-01,2.298324108123779297e-01,4.093310475349426270e+00,5.441123962402343750e+00,9.017594933509826660e+00,1.306156051158905029e+01
2.253165245056152344e-01,1.210580062866210938e+01,1.573526859283447266e+01,2.128332090377807617e+01,1.530587697029113770e+01,1.672860193252563477e+01
3.565363883972167969e-01,1.810867655277252197e+01,1.929586660861968994e+01,1.459835100173950195e+01,1.565150797367095947e+01,1.835394394397735596e+01
5.100470781326293945e-01,1.985312163829803467e+01,1.499437582492828369e+01,1.510938143730163574e+01,1.707824611663818359e+01,2.297719624042510986e+02


==> simufigs/oracle/autocorr/scadTN.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.987341772151898667e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.987341772151898667e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.947368421052631415e-01,9.974358974358974450e-01,9.987341772151898667e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.947368421052631415e-01,9.974358974358974450e-01,9.974683544303797333e-01


==> simufigs/oracle/autocorr/scadTP.csv <==
6.999999999999999556e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,4.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000222e-01,9.000000000000000222e-01,9.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/autocorr/scaderr.csv <==
2.042236086615520030e+00,2.187500913640981537e+00,2.449056395374557660e+00,2.512999341314838819e+00,2.575415564816028180e+00,2.618130765189887299e+00
8.315165893251984519e-01,8.730581703946014294e-01,9.462532466975859258e-01,1.056823333386350372e+00,9.628713039218828040e-01,1.238639956992042102e+00
6.795952691609967733e-01,5.290104626018126144e-01,5.404262891766125065e-01,5.134181479345296673e-01,5.378186557100135268e-01,4.864981937222021546e-01
5.181690141259295279e-01,5.078266312952768313e-01,5.193651834887013097e-01,4.634515253772638621e-01,4.474116434736497006e-01,4.088158706670707021e-01


==> simufigs/oracle/const/lassoTN.csv <==
6.999999999999999556e-01,7.750000000000000222e-01,8.333333333333333703e-01,9.052631578947368807e-01,9.410256410256410131e-01,9.645569620253164889e-01
6.999999999999999556e-01,7.500000000000000000e-01,8.333333333333333703e-01,8.815789473684210176e-01,9.256410256410256832e-01,9.531645569620252889e-01
5.999999999999999778e-01,7.500000000000000000e-01,8.222222222222221877e-01,8.842105263157894468e-01,9.256410256410256832e-01,9.531645569620252889e-01
6.999999999999999556e-01,7.500000000000000000e-01,8.277777777777777235e-01,8.789473684210525883e-01,9.230769230769231282e-01,9.493670886075948889e-01


==> simufigs/oracle/const/lassoTP.csv <==
1.000000000000000000e+00,9.000000000000000222e-01,8.000000000000000444e-01,6.999999999999999556e-01,5.000000000000000000e-01,4.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/const/lassoerr.csv <==
1.512455142961441679e+00,1.853188048760973317e+00,2.036544272398885802e+00,2.190875292255983986e+00,2.337492973707505861e+00,2.453516756368329776e+00
1.108467540327819467e+00,1.339315354077090348e+00,1.507670686110782921e+00,1.664238884028436782e+00,1.834977104129067671e+00,2.028371127431541243e+00
9.415215724755325866e-01,1.137245193991787140e+00,1.252419577492067670e+00,1.363702563773727672e+00,1.502406853511926155e+00,1.623345863570692549e+00
8.336373121946648590e-01,9.831185003809113088e-01,1.101666575850032359e+00,1.201470634714830954e+00,1.324019379584954414e+00,1.424379745856627189e+00


==> simufigs/oracle/const/mcpTM.csv <==
1.997954845428466797e-01,2.657771110534667969e-01,1.056766104698181152e+01,1.626103591918945312e+01,3.158858704566955566e+01,5.486226260662078857e+01
3.205986022949218750e-01,2.529182505607604980e+01,4.128665196895599365e+01,6.887988150119781494e+01,6.385039341449737549e+01,7.542870151996612549e+01
4.932395219802856445e-01,3.692935514450073242e+01,5.126244342327117920e+01,4.971326041221618652e+01,6.540593659877777100e+01,8.866989004611968994e+01
7.167376279830932617e-01,3.769392502307891846e+01,3.940145552158355713e+01,4.970473158359527588e+01,6.829682564735412598e+01,9.006432504653930664e+02


==> simufigs/oracle/const/mcpTN.csv <==
1.000000000000000000e+00,9.499999999999999556e-01,9.777777777777777457e-01,9.842105263157894246e-01,9.923076923076923350e-01,9.962025316455696000e-01
1.000000000000000000e+00,1.000000000000000000e+00,9.888888888888889284e-01,9.947368421052631415e-01,9.948717948717948900e-01,9.962025316455696000e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/const/mcpTP.csv <==
6.999999999999999556e-01,4.000000000000000222e-01,2.999999999999999889e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.000000000000000056e-01
1.000000000000000000e+00,9.000000000000000222e-01,9.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,4.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/const/mcperr.csv <==
1.703822913784494020e+00,2.258244094327265916e+00,2.619241076327326390e+00,2.787143871092581104e+00,2.900065482475575607e+00,3.021804259806531334e+00
5.798592052337547820e-01,9.587247598033161733e-01,1.052073117549154002e+00,1.544453371284869370e+00,1.922767194943890701e+00,2.342336413533109507e+00
3.855133431480366468e-01,4.427792902400756181e-01,4.329897491429939294e-01,4.464579326102084966e-01,4.803752285127472210e-01,8.861217848012715725e-01
3.684984362935554980e-01,3.492126024778773319e-01,3.685229291048851552e-01,3.712273708209090639e-01,3.810058325449654504e-01,3.614435737934695303e-01


==> simufigs/oracle/const/scadTM.csv <==
1.933475732803344727e-01,3.743970394134521484e-01,1.085702288150787354e+01,1.803202736377716064e+01,3.328095448017120361e+01,6.674971795082092285e+01
3.326239585876464844e-01,2.438281440734863281e+01,3.982944798469543457e+01,6.625947654247283936e+01,6.554896998405456543e+01,8.315501308441162109e+01
5.313611030578613281e-01,3.633342134952545166e+01,5.196575653553009033e+01,4.916833591461181641e+01,6.547716856002807617e+01,8.461065208911895752e+01
7.401845455169677734e-01,3.782883954048156738e+01,3.916102147102355957e+01,5.245344841480255127e+01,6.748744809627532959e+01,9.672843704223632812e+02


==> simufigs/oracle/const/scadTN.csv <==
9.000000000000000222e-01,9.499999999999999556e-01,9.666666666666666741e-01,9.789473684210526772e-01,9.871794871794872250e-01,9.924050632911392000e-01
1.000000000000000000e+00,9.749999999999999778e-01,9.888888888888889284e-01,9.894736842105262831e-01,9.923076923076923350e-01,9.936708860759493334e-01
1.000000000000000000e+00,9.749999999999999778e-01,9.888888888888889284e-01,9.947368421052631415e-01,9.974358974358974450e-01,9.974683544303797333e-01
9.499999999999999556e-01,9.749999999999999778e-01,9.888888888888889284e-01,9.947368421052631415e-01,9.974358974358974450e-01,9.974683544303797333e-01


==> simufigs/oracle/const/scadTP.csv <==
8.000000000000000444e-01,5.999999999999999778e-01,4.000000000000000222e-01,2.999999999999999889e-01,2.000000000000000111e-01,1.000000000000000056e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/const/scaderr.csv <==
1.513816708631618990e+00,2.118653540585802908e+00,2.475835683831206779e+00,2.751747277893710653e+00,2.929017946334690592e+00,3.114901392038698980e+00
5.833937550283450069e-01,7.220984127647296358e-01,8.876923482056389147e-01,1.219738922367314959e+00,1.516503037041457613e+00,2.044905070499811295e+00
4.216230057978852530e-01,4.775304137217976086e-01,4.966101965980406208e-01,4.842677938503888724e-01,4.773301642143846779e-01,5.468778119196047172e-01
3.725319923092494934e-01,3.913523194675700423e-01,4.070326539292927759e-01,3.910727279827402314e-01,3.985348204799907257e-01,3.848527336213322103e-01


==> simufigs/oracle/diversifiedbeta/lassoTN.csv <==
5.999999999999999778e-01,7.375000000000000444e-01,8.111111111111111160e-01,8.631578947368421240e-01,9.128205128205127972e-01,9.398734177215190000e-01
5.999999999999999778e-01,7.249999999999999778e-01,7.833333333333333259e-01,8.421052631578946901e-01,8.897435897435896912e-01,9.278481012658227334e-01
5.999999999999999778e-01,6.750000000000000444e-01,7.777777777777777901e-01,8.315789473684210842e-01,8.794871794871794712e-01,9.164556962025316444e-01
5.999999999999999778e-01,6.999999999999999556e-01,7.555555555555555358e-01,8.184210526315789380e-01,8.692307692307692513e-01,9.050632911392405555e-01


==> simufigs/oracle/diversifiedbeta/lassoTP.csv <==
8.000000000000000444e-01,8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01
9.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01,6.999999999999999556e-01,6.999999999999999556e-01,6.999999999999999556e-01
9.000000000000000222e-01,9.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01,6.999999999999999556e-01,6.999999999999999556e-01
1.000000000000000000e+00,9.000000000000000222e-01,9.000000000000000222e-01,9.000000000000000222e-01,8.000000000000000444e-01,6.999999999999999556e-01


==> simufigs/oracle/diversifiedbeta/lassoerr.csv <==
9.214851895678926041e-01,1.058394477638920250e+00,1.192198294848583418e+00,1.299224351196012428e+00,1.397669893124324103e+00,1.576071998628691961e+00
7.343769685564154326e-01,9.040081741486425404e-01,1.019871322417214898e+00,1.103714850523133784e+00,1.200268484793413748e+00,1.329498381290614040e+00
6.680041539937264794e-01,8.152785495777939984e-01,8.773163131648978874e-01,9.843397270329652393e-01,1.073029692961368742e+00,1.244597759504942225e+00
5.683255437323355697e-01,6.841311457928154205e-01,7.688623765400740551e-01,9.097310326200325203e-01,9.898334362167944267e-01,1.142839389594255239e+00


==> simufigs/oracle/diversifiedbeta/lassoselect400.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.899999999999999911e-01,9.899999999999999911e-01,7.500000000000000000e-01,7.500000000000000000e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.300000000000000488e-01,1.000000000000000000e+00,6.700000000000000400e-01,5.899999999999999689e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,8.599999999999999867e-01,9.899999999999999911e-01,5.500000000000000444e-01,4.600000000000000200e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,7.700000000000000178e-01,9.499999999999999556e-01,4.899999999999999911e-01,5.100000000000000089e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,4.699999999999999734e-01,9.200000000000000400e-01,3.499999999999999778e-01,3.800000000000000044e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.899999999999999911e-01,1.000000000000000000e+00,2.800000000000000266e-01,7.500000000000000000e-01,2.099999999999999922e-01,2.000000000000000111e-01


==> simufigs/oracle/diversifiedbeta/mcpTN.csv <==
1.000000000000000000e+00,9.499999999999999556e-01,9.777777777777777457e-01,9.842105263157894246e-01,9.897435897435897800e-01,9.936708860759493334e-01
9.499999999999999556e-01,9.499999999999999556e-01,9.777777777777777457e-01,9.842105263157894246e-01,9.897435897435897800e-01,9.936708860759493334e-01
9.000000000000000222e-01,9.499999999999999556e-01,9.777777777777777457e-01,9.842105263157894246e-01,9.897435897435897800e-01,9.949367088607594667e-01
1.000000000000000000e+00,9.749999999999999778e-01,9.722222222222222099e-01,9.894736842105262831e-01,9.923076923076923350e-01,9.936708860759493334e-01


==> simufigs/oracle/diversifiedbeta/mcpTP.csv <==
5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,4.000000000000000222e-01,2.999999999999999889e-01
8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01
8.000000000000000444e-01,6.999999999999999556e-01,6.999999999999999556e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01
8.000000000000000444e-01,8.000000000000000444e-01,8.000000000000000444e-01,8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01


==> simufigs/oracle/diversifiedbeta/mcperr.csv <==
9.781192113108664321e-01,1.150772218075513109e+00,1.235314293365974869e+00,1.422535810086551500e+00,1.607612831055472924e+00,1.848015055905154913e+00
5.695193566519924921e-01,7.442248622634108912e-01,8.269978006753359034e-01,9.853026516604135310e-01,1.081779535950459614e+00,1.195583434912324883e+00
4.514026583165114959e-01,5.978847408396312790e-01,6.596019010970437524e-01,7.209916077767650755e-01,7.802967471981809844e-01,8.894544859790880498e-01
3.870270225898331806e-01,4.393708922742913803e-01,5.268063661207548209e-01,5.289546010949984778e-01,6.438646349215706444e-01,7.184543065125035266e-01


==> simufigs/oracle/diversifiedbeta/mcpselect400.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.699999999999999734e-01,8.699999999999999956e-01,1.900000000000000022e-01,3.200000000000000067e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,8.399999999999999689e-01,8.499999999999999778e-01,8.999999999999999667e-02,1.900000000000000022e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.399999999999999467e-01,1.000000000000000000e+00,7.099999999999999645e-01,7.299999999999999822e-01,4.000000000000000083e-02,1.400000000000000133e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.799999999999999822e-01,1.000000000000000000e+00,6.800000000000000488e-01,5.699999999999999512e-01,2.999999999999999889e-02,1.300000000000000044e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.899999999999999911e-01,9.200000000000000400e-01,9.899999999999999911e-01,4.699999999999999734e-01,4.199999999999999845e-01,2.999999999999999889e-02,1.199999999999999956e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,8.100000000000000533e-01,9.699999999999999734e-01,2.500000000000000000e-01,2.099999999999999922e-01,2.000000000000000042e-02,1.000000000000000056e-01


==> simufigs/oracle/diversifiedbeta/scadTN.csv <==
9.000000000000000222e-01,9.250000000000000444e-01,9.555555555555556024e-01,9.736842105263158187e-01,9.820512820512820040e-01,9.860759493670886444e-01
9.000000000000000222e-01,9.499999999999999556e-01,9.555555555555556024e-01,9.736842105263158187e-01,9.794871794871794490e-01,9.873417721518987777e-01
9.000000000000000222e-01,9.499999999999999556e-01,9.555555555555556024e-01,9.736842105263158187e-01,9.820512820512820040e-01,9.873417721518987777e-01
9.499999999999999556e-01,9.499999999999999556e-01,9.555555555555556024e-01,9.789473684210526772e-01,9.820512820512820040e-01,9.886075949367089111e-01


==> simufigs/oracle/diversifiedbeta/scadTP.csv <==
5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.999999999999999889e-01
8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.000000000000000000e-01
8.000000000000000444e-01,8.000000000000000444e-01,6.999999999999999556e-01,6.999999999999999556e-01,6.999999999999999556e-01,5.999999999999999778e-01
8.000000000000000444e-01,8.000000000000000444e-01,8.000000000000000444e-01,8.000000000000000444e-01,6.999999999999999556e-01,6.999999999999999556e-01


==> simufigs/oracle/diversifiedbeta/scaderr.csv <==
1.010867247388462342e+00,1.113439363809704430e+00,1.240823864372147423e+00,1.421873151271548341e+00,1.721535900976137512e+00,1.855200796673247776e+00
5.997246179061921367e-01,6.949727675442232133e-01,8.558803003802747389e-01,9.799138956369843889e-01,1.025454773755686499e+00,1.162164436161438719e+00
4.681101383652204739e-01,5.685651464211269879e-01,6.272969282588141127e-01,6.460288491788732657e-01,6.825735969212529675e-01,8.893439485714195181e-01
3.893543836703248218e-01,4.513539508537570688e-01,5.287664758562899969e-01,5.408177950714554427e-01,6.019268635003227619e-01,6.596177688000116612e-01


==> simufigs/oracle/diversifiedbeta/scadselect400.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.699999999999999734e-01,8.499999999999999778e-01,2.200000000000000011e-01,2.899999999999999800e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,8.800000000000000044e-01,7.900000000000000355e-01,1.000000000000000056e-01,2.300000000000000100e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.699999999999999734e-01,1.000000000000000000e+00,8.900000000000000133e-01,6.800000000000000488e-01,5.999999999999999778e-02,2.000000000000000111e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.799999999999999822e-01,1.000000000000000000e+00,8.100000000000000533e-01,5.600000000000000533e-01,8.000000000000000167e-02,2.399999999999999911e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.899999999999999911e-01,9.599999999999999645e-01,1.000000000000000000e+00,5.600000000000000533e-01,3.900000000000000133e-01,2.999999999999999889e-02,2.200000000000000011e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.899999999999999911e-01,9.000000000000000222e-01,9.899999999999999911e-01,4.299999999999999933e-01,2.099999999999999922e-01,5.000000000000000278e-02,1.300000000000000044e-01


==> simufigs/oracle/iid/lassoTN.csv <==
8.000000000000000444e-01,8.750000000000000000e-01,9.000000000000000222e-01,9.289473684210526327e-01,9.487179487179486781e-01,9.658227848101266222e-01
8.000000000000000444e-01,8.750000000000000000e-01,9.222222222222222765e-01,9.315789473684210620e-01,9.525641025641025106e-01,9.639240506329114222e-01
9.000000000000000222e-01,9.000000000000000222e-01,9.222222222222222765e-01,9.473684210526315264e-01,9.589743589743590091e-01,9.658227848101266222e-01
9.000000000000000222e-01,9.000000000000000222e-01,9.333333333333333481e-01,9.473684210526315264e-01,9.589743589743590091e-01,9.696202531645569112e-01


==> simufigs/oracle/iid/lassoTP.csv <==
9.000000000000000222e-01,8.000000000000000444e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.000000000000000222e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/iid/lassoerr.csv <==
1.982895839042210895e+00,2.141399556576922159e+00,2.234802296884778272e+00,2.304233595397514378e+00,2.377683699891873559e+00,2.419636991856800812e+00
1.474587598419974110e+00,1.664153138472664217e+00,1.752690747684974237e+00,1.910319601192761896e+00,2.051949524825206872e+00,2.146024986335808293e+00
1.211172124799000382e+00,1.351439241416029224e+00,1.463712997460953957e+00,1.562135628338710003e+00,1.655806944730468633e+00,1.806834125865366847e+00
1.089431085935582910e+00,1.186450621163508634e+00,1.285773131606188446e+00,1.370502488279334852e+00,1.472101783772017836e+00,1.536848992838068639e+00


==> simufigs/oracle/iid/mcpTM.csv <==
7.588601112365722656e-02,5.877804756164550781e-02,1.399251461029052734e+00,1.770831584930419922e+00,2.885784983634948730e+00,4.110570430755615234e+00
2.436400651931762695e-01,1.599122953414916992e+01,2.301670300960540771e+01,1.067417132854461670e+01,6.103345513343811035e+00,5.133080482482910156e+00
3.075215816497802734e-01,1.712433612346649170e+01,1.770211601257324219e+01,1.698390197753906250e+01,1.877244305610656738e+01,2.368447041511535645e+01
4.227759838104248047e-01,1.246716046333312988e+01,1.165719795227050781e+01,1.413422238826751709e+01,1.736754894256591797e+01,2.770079905986785889e+02


==> simufigs/oracle/iid/mcpTN.csv <==
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.947368421052631415e-01,9.974358974358974450e-01,9.987341772151898667e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.974358974358974450e-01,9.987341772151898667e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/iid/mcpTP.csv <==
5.000000000000000000e-01,2.000000000000000111e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.000000000000000056e-01,0.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,4.000000000000000222e-01,2.999999999999999889e-01,2.000000000000000111e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/iid/mcperr.csv <==
2.169427025041545942e+00,2.443532917296888929e+00,2.504419698325930366e+00,2.516662817440074917e+00,2.524286211910122368e+00,2.529822128134703529e+00
3.907036814258930679e-01,3.543057071529404634e-01,4.408341843661351955e-01,2.358896945401583345e+00,2.473488330633403898e+00,2.500651985343986805e+00
2.798790795167896972e-01,3.034197880415767656e-01,2.761730448775838731e-01,2.902464984127225978e-01,3.066678240871820726e-01,3.591775320446877751e-01
2.290810772909604442e-01,2.437646041995960855e-01,2.528760019727765984e-01,2.429479401918919756e-01,2.493440425414225059e-01,2.359424925659828476e-01


==> simufigs/oracle/iid/scadTM.csv <==
7.021093368530273438e-02,5.534064769744873047e-02,1.629761576652526855e+00,2.074282407760620117e+00,3.260306954383850098e+00,5.077718019485473633e+00
2.350355386734008789e-01,1.487498104572296143e+01,2.178569948673248291e+01,1.279518485069274902e+01,7.051280856132507324e+00,6.760955452919006348e+00
3.162914514541625977e-01,1.609880363941192627e+01,1.732570898532867432e+01,1.676519095897674561e+01,1.845428800582885742e+01,2.387132751941680908e+01
4.204825162887573242e-01,1.374330937862396240e+01,1.211817657947540283e+01,1.353774046897888184e+01,1.643451356887817383e+01,2.823141809701919556e+02


==> simufigs/oracle/iid/scadTN.csv <==
9.000000000000000222e-01,9.749999999999999778e-01,9.777777777777777457e-01,9.842105263157894246e-01,9.897435897435897800e-01,9.924050632911392000e-01
9.000000000000000222e-01,9.749999999999999778e-01,9.777777777777777457e-01,9.842105263157894246e-01,9.923076923076923350e-01,9.936708860759493334e-01
9.000000000000000222e-01,9.749999999999999778e-01,9.888888888888889284e-01,9.894736842105262831e-01,9.948717948717948900e-01,9.949367088607594667e-01
1.000000000000000000e+00,9.749999999999999778e-01,9.777777777777777457e-01,9.894736842105262831e-01,9.923076923076923350e-01,9.962025316455696000e-01


==> simufigs/oracle/iid/scadTP.csv <==
6.499999999999999112e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.000000000000000111e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,8.000000000000000444e-01,5.999999999999999778e-01,5.000000000000000000e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> simufigs/oracle/iid/scaderr.csv <==
2.148327752719888295e+00,2.385554944315018577e+00,2.446731001583519749e+00,2.475865233144390665e+00,2.491588736945407057e+00,2.501155763526096365e+00
3.908671944018790589e-01,3.555663349332720546e-01,3.986787513471050093e-01,2.128617726678314170e+00,2.359922924064122185e+00,2.412620253789033331e+00
2.916205205793713229e-01,2.980339153297642540e-01,2.735584442076024470e-01,2.971200690091622132e-01,2.846757325104180003e-01,3.163089209925098455e-01
2.439213890250659100e-01,2.432901911205886669e-01,2.440943010808127034e-01,2.433267856199732293e-01,2.480815867556831755e-01,2.429288228305761521e-01

